Experimental Evaluation of Road-Crossing Decisions by Autonomous Wheelchairs against Environmental Factors

Safe road crossing by autonomous wheelchairs can be affected by several environmental factors such as adverse weather conditions influencing the accuracy of artificial vision. Previous studies have addressed experimental evaluation of multi-sensor information fusion to support road-crossing decisions in autonomous wheelchairs. In this study, we focus on the fine-tuning of tracking performance and on its experimental evaluation against outdoor environmental factors such as fog, rain, darkness, etc. It is rather intuitive that those factors can negatively affect the tracking performance; therefore our aim is to provide an approach to quantify their effects in the reference scenario, in order to detect conditions of unacceptable accuracy. In those cases, warnings can be issued and system can be possibly reconfigured to reduce the reputation of less accurate sensors, and thus improve overall safety. Critical situations can be detected by the main sensors or by additional sensors, e.g., light sensors, rain sensors, etc. Results have been achieved by using an available laboratory dataset and by applying appropriate software filters; they show that the approach can be adopted to evaluate video tracking and event detection robustness against outdoor environmental factors in relevant operational scenarios.

==> all.csv <==
timestamp,distance_wheelchair,speed_wheelchair,acceleration_wheelchair,distance_tracker,speed_tracker,acceleration_tracker,danger_tracker,distance_drone,speed_drone,acceleration_drone,distance_range,speed_range,acceleration_range,wheelchair_data,drone_data,tracker_data,range_data,distance_fusion,speed_fusion,acceleration_fusion,danger_fusion,danger_range,danger_wheelchair,danger_drone,danger_fusion_avg
0.0,,0.0,0.0,,,,,,0.0,0.0,,,,False,False,False,False,,,,,,,,
0.010000000000000231,,0.0,0.0,,,,,,0.0,0.0,,,,False,False,False,False,,,,,,,,
0.020000000000000018,,0.0,0.0,,,,,,0.0,0.0,,,,False,False,False,False,,,,,,,,
0.03000000000000025,,0.0,0.0,,,,,,0.0,0.0,,,,False,False,False,False,,,,,,,,
0.040000000000000036,,0.0,0.0,,,,,,0.0,0.0,,,,False,False,False,False,,,,,,,,
0.04999999999999982,,0.0,0.0,,,,,,0.0,0.0,,,,False,False,False,False,,,,,,,,
0.06000000000000005,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.06999999999999984,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.08000000000000007,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.08999999999999986,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.10000000000000009,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.10999999999999988,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.1200000000000001,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.1299999999999999,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.14000000000000012,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.1499999999999999,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.16000000000000014,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.16999999999999993,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.18000000000000016,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.18999999999999995,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.20000000000000018,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.20999999999999996,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.2200000000000002,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.22999999999999998,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.2400000000000002,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.25,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.26000000000000023,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.27,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.28000000000000025,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.29000000000000004,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.2999999999999998,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.3099999999999996,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.3200000000000003,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.33000000000000007,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.33999999999999986,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.34999999999999964,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.3600000000000003,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.3700000000000001,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.3799999999999999,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.3899999999999997,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.40000000000000036,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.41000000000000014,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.41999999999999993,,0.0,0.0,,,,,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.4299999999999997,,0.0,0.0,2.4023,0.530262876927548,0.0,0.9096044265395442,,0.0,0.0,,0.0,0.0,False,False,True,False,,,,,,,,
0.4400000000000004,,0.0,0.0,2.4023,0.530262876927548,0.0,0.9096044265395442,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.4500000000000002,,0.0,0.0,2.4023,0.530262876927548,0.0,0.9096044265395442,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.45999999999999996,,0.0,0.0,2.3856,0.5051641692801925,-0.7592196286636527,0.9142430287598486,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.46999999999999975,,0.0,0.0,2.3856,0.5051641692801925,-0.7592196286636527,0.9142430287598486,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.4800000000000004,,0.0,0.0,2.3856,0.5051641692801925,-0.7592196286636527,0.9142430287598486,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.4900000000000002,,0.0,0.0,2.3856,0.5051641692801925,-0.7592196286636527,0.9142430287598486,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.5,,0.0,0.0,2.37,0.4669862289353308,-1.1428572044977503,0.8497894616951877,,0.0,0.0,,0.0,0.0,False,False,True,False,,,,,,,,
0.5099999999999998,,0.0,0.0,2.37,0.4669862289353308,-1.1428572044977503,0.8497894616951877,,0.0,0.0,,0.0,0.0,False,False,False,False,,,,,,,,
0.5200000000000005,,0.0,0.0,2.37,0.4669862289353308,-1.1428572044977503,0.8497894616951877,,0.0,0.0,2.2848,0.0,0.0,False,False,False,True,2.2848,0.0,0.0,,0.0,,,
0.5300000000000002,,0.0,0.0,2.3553,0.4397245876280796,-0.8154839443466476,0.79923794206504,,0.0,0.0,2.2848,0.0,0.0,False,False,True,False,2.2848,0.0,0.0,,0.0,,,
0.54,,0.0,0.0,2.3553,0.4397245876280796,-0.8154839443466476,0.79923794206504,,0.0,0.0,2.2848,0.0,0.0,False,False,False,False,2.2848,0.0,0.0,,0.0,,,
0.5499999999999998,,0.0,0.0,2.3553,0.4397245876280796,-0.8154839443466476,0.79923794206504,,0.0,0.0,2.2848,0.0,0.0,False,False,False,False,2.2848,0.0,0.0,,0.0,,,
0.5599999999999996,,0.0,0.0,2.3413,0.4212368862939712,-0.5562644103366128,0.764674726530937,,0.0,0.0,2.2848,0.0,0.0,False,False,True,False,2.2848,0.0,0.0,,0.0,,,
0.5700000000000003,,0.0,0.0,2.3413,0.4212368862939712,-0.5562644103366128,0.764674726530937,,0.0,0.0,2.2848,0.0,0.0,False,False,False,False,2.2848,0.0,0.0,,0.0,,,
0.5800000000000001,,0.0,0.0,2.3413,0.4212368862939712,-0.5562644103366128,0.764674726530937,,0.0,0.0,2.2848,0.0,0.0,False,False,False,False,2.2848,0.0,0.0,,0.0,,,
0.5899999999999999,,0.0,0.0,2.3413,0.4212368862939712,-0.5562644103366128,0.764674726530937,,0.0,0.0,2.2848,0.0,0.0,False,False,False,False,2.2848,0.0,0.0,,0.0,,,
0.5999999999999996,,0.0,0.0,2.3276,0.4122897743468789,-0.2692556763301413,0.7494888211394236,,0.0,0.0,2.2848,0.0,0.0,False,False,False,False,2.2848,0.0,0.0,,0.0,,,
0.6100000000000003,,0.0,0.0,2.3276,0.4122897743468789,-0.2692556763301413,0.7494888211394236,,0.0,0.0,2.2848,0.0,0.0,False,False,False,False,2.2848,0.0,0.0,,0.0,,,
0.6200000000000001,,0.0,0.0,2.3276,0.4122897743468789,-0.2692556763301413,0.7494888211394236,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,False,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.6299999999999999,,0.0,0.0,2.3138,0.4109397155010719,-0.0402023766670745,0.7499948065721942,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,True,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.6399999999999997,,0.0,0.0,2.3138,0.4109397155010719,-0.0402023766670745,0.7499948065721942,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,False,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.6500000000000004,,0.0,0.0,2.3138,0.4109397155010719,-0.0402023766670745,0.7499948065721942,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,False,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.6600000000000001,,0.0,0.0,2.2994,0.4371206763908233,0.7947388425478944,0.8081397883673189,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,True,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.6699999999999999,,0.0,0.0,2.2994,0.4371206763908233,0.7947388425478944,0.8081397883673189,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,False,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.6799999999999997,,0.0,0.0,2.2994,0.4371206763908233,0.7947388425478944,0.8081397883673189,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,False,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.6900000000000004,,0.0,0.0,2.2994,0.4371206763908233,0.7947388425478944,0.8081397883673189,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,False,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.7000000000000002,,0.0,0.0,2.2845,0.4419539466190872,0.143361265265623,0.8222090814895825,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,True,False,2.2698,0.0,0.0,,0.21510668652993326,,,
0.71,,0.0,0.0,2.2845,0.4419539466190872,0.143361265265623,0.8222090814895825,,0.0,0.0,2.2698,0.1520485932707395,0.0,False,False,False,False,2.2698,0.0,0.0,0.0,0.21510668652993326,,,0.10755334326496664
0.7199999999999998,,0.0,0.0,2.2845,0.4419539466190872,0.143361265265623,0.8222090814895825,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.11828649149625203
0.7300000000000004,,0.0,0.0,2.2687,0.4762837232991663,1.0348553074187925,0.8992513814959672,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,True,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.12901963972753744
0.7400000000000002,,0.0,0.0,2.2687,0.4762837232991663,1.0348553074187925,0.8992513814959672,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.13975278795882282
0.75,,0.0,0.0,2.2687,0.4762837232991663,1.0348553074187925,0.8992513814959672,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.15048593619010822
0.7599999999999998,,0.0,0.0,2.2523,0.4915369328862753,0.4571656010438465,0.9361404541024719,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,True,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.1612190844213936
0.7700000000000005,,0.0,0.0,2.2523,0.4915369328862753,0.4571656010438465,0.9361404541024719,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.17195223265267903
0.7800000000000002,,0.0,0.0,2.2523,0.4915369328862753,0.4571656010438465,0.9361404541024719,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.1826853808839644
0.79,,0.0,0.0,2.2523,0.4915369328862753,0.4571656010438465,0.9361404541024719,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.19341852911524982
0.7999999999999998,,0.0,0.0,2.2354,0.5074104747776688,0.4765918004446804,0.9595240391830134,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,True,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.20415167734653522
0.8099999999999996,,0.0,0.0,2.2354,0.5074104747776688,0.4765918004446804,0.9595240391830134,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.21488482557782063
0.8200000000000003,,0.0,0.0,2.2354,0.5074104747776688,0.4765918004446804,0.9595240391830134,,0.0,0.0,2.2538,0.1512980159383382,-0.0070975538250379,False,False,False,False,2.2538,0.0,0.0,0.0,0.21466296462570797,,,0.21486263948260936
0.8300000000000001,,0.0,0.0,2.2182,0.5151902034306386,0.2330255806603908,0.9651589787852726,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,True,2.2242,0.19548387096774214,-0.6305931321540077,0.015569714541857394,0.47711425907390215,,,0.2279630181098078
0.8399999999999999,,0.0,0.0,2.2182,0.5151902034306386,0.2330255806603908,0.9651589787852726,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.03113942908371479,0.47711425907390215,,,0.24106339673700625
0.8499999999999996,,0.0,0.0,2.2182,0.5151902034306386,0.2330255806603908,0.9651589787852726,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.04670914362557218,0.47711425907390215,,,0.2541637753642047
0.8600000000000003,,0.0,0.0,2.201,0.5170854658098336,0.056977478498716,0.9708956048891669,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,True,False,2.2242,0.19548387096774214,-0.6305931321540077,0.06227885816742958,0.47711425907390215,,,0.26726415399140313
0.8700000000000001,,0.0,0.0,2.201,0.5170854658098336,0.056977478498716,0.9708956048891669,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.07784857270928697,0.47711425907390215,,,0.2803645326186016
0.8799999999999999,,0.0,0.0,2.201,0.5170854658098336,0.056977478498716,0.9708956048891669,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.09341828725114436,0.47711425907390215,,,0.2934649112458
0.8899999999999997,,0.0,0.0,2.1841,0.5079805243272817,-0.2736765058151422,0.976634011212166,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.10898800179300175,0.47711425907390215,,,0.30656528987299847
0.9000000000000004,,0.0,0.0,2.1841,0.5079805243272817,-0.2736765058151422,0.976634011212166,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.12455771633485915,0.47711425907390215,,,0.31966566850019695
0.9100000000000001,,0.0,0.0,2.1841,0.5079805243272817,-0.2736765058151422,0.976634011212166,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.14012743087671656,0.47711425907390215,,,0.3327660471273953
0.9199999999999999,,0.0,0.0,2.1841,0.5079805243272817,-0.2736765058151422,0.976634011212166,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.15569714541857393,0.47711425907390215,,,0.34588861184980507
0.9299999999999997,,0.0,0.0,2.1676,0.4916257951823655,-0.4872973770219251,0.9640560793177746,,0.0,0.0,2.2242,0.2723401348687238,1.1136698308884287,False,False,False,False,2.2242,0.19548387096774214,-0.6305931321540077,0.1712668599604313,0.47711425907390215,,,0.35901117657221476
0.9400000000000004,,0.0,0.0,2.1676,0.4916257951823655,-0.4872973770219251,0.9640560793177746,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,True,2.237,0.0,1.7771260997067415,0.17168089760484473,-0.017404619447906087,,,0.34740779736853405
0.9500000000000002,,0.0,0.0,2.1676,0.4916257951823655,-0.4872973770219251,0.9640560793177746,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.17209493524925812,-0.017404619447906087,,,0.33580441816485335
0.96,,0.0,0.0,2.1514,0.48609457456043,-0.1659689095691122,0.9575034612176242,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,True,False,2.237,0.0,1.7771260997067415,0.1725089728936715,-0.017404619447906087,,,0.32420103896117264
0.9699999999999998,,0.0,0.0,2.1514,0.48609457456043,-0.1659689095691122,0.9575034612176242,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.1729230105380849,-0.017404619447906087,,,0.312597659757492
0.9800000000000004,,0.0,0.0,2.1514,0.48609457456043,-0.1659689095691122,0.9575034612176242,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.17333704818249832,-0.017404619447906087,,,0.3009942805538113
0.9900000000000002,,0.0,0.0,2.1514,0.48609457456043,-0.1659689095691122,0.9575034612176242,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.1737510858269117,-0.017404619447906087,,,0.2893909013501305
1.0,,0.0,0.0,2.1359,0.4647763124563453,-0.6392402095944602,0.9158082710730615,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,True,False,2.237,0.0,1.7771260997067415,0.1741651234713251,-0.017404619447906087,,,0.2777875221464498
1.0099999999999998,,0.0,0.0,2.1359,0.4647763124563453,-0.6392402095944602,0.9158082710730615,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.17457916111573848,-0.017404619447906087,,,0.2661841429427691
1.0200000000000005,,0.0,0.0,2.1359,0.4647763124563453,-0.6392402095944602,0.9158082710730615,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.17499319876015187,-0.017404619447906087,,,0.25458076373908844
1.0300000000000002,,0.0,0.0,2.1209,0.4486779435187532,-0.4815322045949973,0.8850985688887392,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,True,False,2.237,0.0,1.7771260997067415,0.1598375218627079,-0.017404619447906087,,,0.22985481981299802
1.04,,0.0,0.0,2.1209,0.4486779435187532,-0.4815322045949973,0.8850985688887392,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.14468184496526387,-0.017404619447906087,,,0.2051288758869076
1.0499999999999998,,0.0,0.0,2.1209,0.4486779435187532,-0.4815322045949973,0.8850985688887392,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.12952616806781989,-0.017404619447906087,,,0.1804029319608172
1.0599999999999996,,0.0,0.0,2.1063,0.4412509961392219,-0.224462186951494,0.8733042544438279,,0.0,0.0,2.237,0.0,-2.633376120617524,False,False,False,False,2.237,0.0,1.7771260997067415,0.11437049117037587,-0.017404619447906087,,,0.1556769880347268
1.0700000000000003,,0.0,0.0,2.1063,0.4412509961392219,-0.224462186951494,0.8733042544438279,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.0992214966647012,0.6601971247376273,,,0.16483113131791308
1.08,,0.0,0.0,2.1063,0.4412509961392219,-0.224462186951494,0.8733042544438279,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.08407250215902654,0.6601971247376273,,,0.1739852746010993
1.0899999999999999,,0.0,0.0,2.1063,0.4412509961392219,-0.224462186951494,0.8733042544438279,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.06892350765335187,0.6601971247376273,,,0.18313941788428556
1.0999999999999996,,0.0,0.0,2.0917,0.4372857898651388,-0.1187622162699062,0.8691761911702643,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,True,False,2.1904000000000003,0.0,1.7771260997067415,0.05377451314767719,0.6601971247376273,,,0.19229356116747182
1.1100000000000003,,0.0,0.0,2.0917,0.4372857898651388,-0.1187622162699062,0.8691761911702643,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.03862551864200252,0.6601971247376273,,,0.2014477044506581
1.12,,0.0,0.0,2.0917,0.4372857898651388,-0.1187622162699062,0.8691761911702643,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.02347652413632785,0.6601971247376273,,,0.21060184773384433
1.13,,0.0,0.0,2.0772,0.4319063069520537,-0.1602367309173961,0.8618043720097109,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,True,False,2.1904000000000003,0.0,1.7771260997067415,0.00832752963065318,0.6601971247376273,,,0.21975599101703058
1.1399999999999997,,0.0,0.0,2.0772,0.4319063069520537,-0.1602367309173961,0.8618043720097109,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.008334212022422507,0.6601971247376273,,,0.2536360782263073
1.1500000000000004,,0.0,0.0,2.0772,0.4319063069520537,-0.1602367309173961,0.8618043720097109,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.008340894414191835,0.6601971247376273,,,0.2875161654355839
1.1600000000000001,,0.0,0.0,2.0624,0.4531363896443908,0.6500083123687442,0.9148618360304391,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,True,False,2.1904000000000003,0.0,1.7771260997067415,0.008347576805961163,0.6601971247376273,,,0.3213962526448606
1.17,,0.0,0.0,2.0624,0.4531363896443908,0.6500083123687442,0.9148618360304391,,0.0,0.0,2.1904000000000003,0.3469522050554781,2.583172373237346,False,False,False,False,2.1904000000000003,0.0,1.7771260997067415,0.008354259197730491,0.6601971247376273,,,0.35527633985413726
1.1799999999999997,,0.0,0.0,2.0624,0.4531363896443908,0.6500083123687442,0.9148618360304391,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,False,True,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.04743963959512363,0.9280947949006763,,,0.4025513105715664
1.1900000000000004,,0.0,0.0,2.0624,0.4531363896443908,0.6500083123687442,0.9148618360304391,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,False,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.08652501999251676,0.9280947949006763,,,0.4498262812889955
1.2000000000000002,,0.0,0.0,2.0473,0.448458301337367,-0.1389355983890143,0.9095284410271668,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,True,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.12561040038990992,0.9280947949006763,,,0.4971012520064247
1.21,,0.0,0.0,2.0473,0.448458301337367,-0.1389355983890143,0.9095284410271668,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,False,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.16469578078730304,0.9280947949006763,,,0.5443762227238537
1.2199999999999998,,0.0,0.0,2.0473,0.448458301337367,-0.1389355983890143,0.9095284410271668,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,False,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.20378116118469616,0.9280947949006763,,,0.5916511934412828
1.2300000000000004,,0.0,0.0,2.0317,0.467082873436351,0.557642221315122,0.9578562485127964,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,True,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.24286654158208934,0.9280947949006763,,,0.638926164158712
1.2400000000000002,,0.0,0.0,2.0317,0.467082873436351,0.557642221315122,0.9578562485127964,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,False,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.2819519219794825,0.9280947949006763,,,0.6862011348761411
1.25,,0.0,0.0,2.0317,0.467082873436351,0.557642221315122,0.9578562485127964,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,False,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.3210373023768756,0.9280947949006763,,,0.7334761055935702
1.2599999999999998,,0.0,0.0,2.0158,0.4768254437415538,0.2921701515070236,0.9864083016579643,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,True,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.36012268277426873,0.9280947949006763,,,0.7807510763109993
1.2700000000000005,,0.0,0.0,2.0158,0.4768254437415538,0.2921701515070236,0.9864083016579643,,0.0,0.0,2.1382000000000003,0.4701442207926954,1.1095405028094916,False,False,False,False,2.1382000000000003,0.4116666666666669,-1.7152777777777837,0.39920138077989253,0.9280947949006763,,,0.7941459598191518
1.2800000000000002,,0.0,0.0,2.0158,0.4768254437415538,0.2921701515070236,0.9864083016579643,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,False,True,2.0832,0.5499999999999987,-1.3833333333333107,0.44922291825258814,1.0131604632618294,,,0.8117941267453619
1.29,,0.0,0.0,2.0158,0.4768254437415538,0.2921701515070236,0.9864083016579643,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,False,False,2.0832,0.5499999999999987,-1.3833333333333107,0.49924445572528364,1.0131604632618294,,,0.829442293671572
1.2999999999999998,,0.0,0.0,1.9997,0.4780557561476118,0.0365315482966372,0.9956442953042863,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,True,False,2.0832,0.5499999999999987,-1.3833333333333107,0.5492659931979793,1.0131604632618294,,,0.847090460597782
1.3099999999999996,,0.0,0.0,1.9997,0.4780557561476118,0.0365315482966372,0.9956442953042863,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,False,False,2.0832,0.5499999999999987,-1.3833333333333107,0.5992875306706749,1.0131604632618294,,,0.8647386275239922
1.3200000000000003,,0.0,0.0,1.9997,0.4780557561476118,0.0365315482966372,0.9956442953042863,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,False,False,2.0832,0.5499999999999987,-1.3833333333333107,0.6493090681433705,1.0131604632618294,,,0.8823867944502023
1.33,,0.0,0.0,1.9835,0.4894482214539288,0.3441988816143466,1.0288745494656961,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,True,False,2.0832,0.5499999999999987,-1.3833333333333107,0.6993306056160661,1.0131604632618294,,,0.9000349613764124
1.3399999999999999,,0.0,0.0,1.9835,0.4894482214539288,0.3441988816143466,1.0288745494656961,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,False,False,2.0832,0.5499999999999987,-1.3833333333333107,0.7493521430887617,1.0131604632618294,,,0.9176831283026227
1.3499999999999996,,0.0,0.0,1.9835,0.4894482214539288,0.3441988816143466,1.0288745494656961,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,False,False,2.0832,0.5499999999999987,-1.3833333333333107,0.7993736805614573,1.0131604632618294,,,0.9353312952288327
1.3600000000000003,,0.0,0.0,1.9675,0.481591641110202,-0.2364789638280954,1.017137466394377,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,True,False,2.0832,0.5499999999999987,-1.3833333333333107,0.8493952180341531,1.0131604632618294,,,0.9529794621550426
1.37,,0.0,0.0,1.9675,0.481591641110202,-0.2364789638280954,1.017137466394377,,0.0,0.0,2.0832,0.5585217007006122,0.8974680069418864,False,False,False,False,2.0832,0.5499999999999987,-1.3833333333333107,0.8994167555068484,1.0131604632618294,,,0.9706276290812527
1.38,,0.0,0.0,1.9675,0.481591641110202,-0.2364789638280954,1.017137466394377,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,True,2.0312,0.5200000000000023,0.2999999999999647,0.91160010801034,1.0336554109059608,,,0.9759056598815171
1.3899999999999997,,0.0,0.0,1.9512,0.4891101867428777,0.2256071937688883,1.0418937485506792,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,0.9237834605138315,1.0336554109059608,,,0.9811836906817814
1.4000000000000004,,0.0,0.0,1.9512,0.4891101867428777,0.2256071937688883,1.0418937485506792,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,0.9359668130173231,1.0336554109059608,,,0.9864617214820456
1.4100000000000001,,0.0,0.0,1.9512,0.4891101867428777,0.2256071937688883,1.0418937485506792,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,0.9481501655208145,1.0336554109059608,,,0.9917397522823098
1.42,,0.0,0.0,1.9512,0.4891101867428777,0.2256071937688883,1.0418937485506792,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,0.9603335180243061,1.0336554109059608,,,0.997017783082574
1.4299999999999997,,0.0,0.0,1.9355,0.4680821630285376,-0.6269326639760296,0.9985814814415871,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,True,False,2.0312,0.5200000000000023,0.2999999999999647,0.9725168705277977,1.0336554109059608,,,1.0022958138828382
1.4400000000000004,,0.0,0.0,1.9355,0.4680821630285376,-0.6269326639760296,0.9985814814415871,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,0.984700223031289,1.0336554109059608,,,1.0075738446831024
1.4500000000000002,,0.0,0.0,1.9355,0.4680821630285376,-0.6269326639760296,0.9985814814415871,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,0.9968835755347806,1.0336554109059608,,,1.0128518754833666
1.46,,0.0,0.0,1.9202,0.460266653831356,-0.2351123049787544,0.9863307837160994,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,True,False,2.0312,0.5200000000000023,0.2999999999999647,1.009066928038272,1.0336554109059608,,,1.0181299062836309
1.4699999999999998,,0.0,0.0,1.9202,0.460266653831356,-0.2351123049787544,0.9863307837160994,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,1.0212502805417636,1.0336554109059608,,,1.023407937083895
1.4800000000000004,,0.0,0.0,1.9202,0.460266653831356,-0.2351123049787544,0.9863307837160994,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,1.0224907935781835,1.0336554109059608,,,1.0244326844661016
1.4900000000000002,,0.0,0.0,1.9202,0.460266653831356,-0.2351123049787544,0.9863307837160994,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,False,False,2.0312,0.5200000000000023,0.2999999999999647,1.0237313066146032,1.0336554109059608,,,1.0254574318483083
1.5,,0.0,0.0,1.9049,0.4574588394681775,-0.0839516013086115,0.9860766283134019,,0.0,0.0,2.0312,0.5214162499614979,-0.3720650957215395,False,False,True,False,2.0312,0.5200000000000023,0.2999999999999647,1.024971819651023,1.0336554109059608,,,1.026482179230515
1.5099999999999998,,0.0,0.0,1.9049,0.4574588394681775,-0.0839516013086115,0.9860766283134019,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,False,False,1.9544,0.5200000000000023,0.2999999999999647,1.0278448249339662,1.0663052558364392,,,1.0291394188592453
1.5200000000000005,,0.0,0.0,1.9049,0.4574588394681775,-0.0839516013086115,0.9860766283134019,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,False,False,1.9544,0.5200000000000023,0.2999999999999647,1.03071783021691,1.0663052558364392,,,1.0317966584879756
1.5300000000000002,,0.0,0.0,1.8898,0.4564576852238755,-0.0302638774110021,0.9901737999176754,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,True,False,1.9544,0.5200000000000023,0.2999999999999647,1.0335908354998538,1.0663052558364392,,,1.0344538981167062
1.54,,0.0,0.0,1.8898,0.4564576852238755,-0.0302638774110021,0.9901737999176754,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,False,False,1.9544,0.5200000000000023,0.2999999999999647,1.0364638407827973,1.0663052558364392,,,1.0371111377454367
1.5499999999999998,,0.0,0.0,1.8898,0.4564576852238755,-0.0302638774110021,0.9901737999176754,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,False,False,1.9544,0.5200000000000023,0.2999999999999647,1.039336846065741,1.0663052558364392,,,1.0397683773741673
1.5599999999999996,,0.0,0.0,1.8749,0.4477817911848705,-0.2607320384507258,0.9754570188100189,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,True,False,1.9544,0.5200000000000023,0.2999999999999647,1.0422098513486848,1.0663052558364392,,,1.0424256170028978
1.5700000000000003,,0.0,0.0,1.8749,0.4477817911848705,-0.2607320384507258,0.9754570188100189,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,False,False,1.9544,0.5200000000000023,0.2999999999999647,1.0450828566316281,1.0663052558364392,,,1.0450828566316281
1.58,,0.0,0.0,1.8749,0.4477817911848705,-0.2607320384507258,0.9754570188100189,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,False,False,1.9544,0.5200000000000023,0.2999999999999647,1.0467153488781522,1.0663052558364392,,,1.0467153488781522
1.5899999999999999,,0.0,0.0,1.8749,0.4477817911848705,-0.2607320384507258,0.9754570188100189,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,False,False,1.9544,0.5200000000000023,0.2999999999999647,1.048347841124676,1.0663052558364392,,,1.048347841124676
1.5999999999999996,,0.0,0.0,1.8599,0.4483209126522602,0.0161132952193705,0.9833761018674502,,0.0,0.0,1.9544,0.5952959712352996,0.5726601618526176,False,False,True,False,1.9544,0.5200000000000023,0.2999999999999647,1.0499803333712001,1.0663052558364392,,,1.0499803333712001
1.6100000000000003,,0.0,0.0,1.8599,0.4483209126522602,0.0161132952193705,0.9833761018674502,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0530713621994057,1.095475987470076,,,1.0530713621994057
1.62,,0.0,0.0,1.8599,0.4483209126522602,0.0161132952193705,0.9833761018674502,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0561623910276114,1.095475987470076,,,1.0561623910276114
1.63,,0.0,0.0,1.845,0.4471831662248903,-0.0341463791780087,0.9872307693070221,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,True,False,1.8914,0.5200000000000023,0.2999999999999647,1.0592534198558172,1.095475987470076,,,1.0592534198558172
1.6399999999999997,,0.0,0.0,1.845,0.4471831662248903,-0.0341463791780087,0.9872307693070221,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0623444486840232,1.095475987470076,,,1.062344448684023
1.6500000000000004,,0.0,0.0,1.845,0.4471831662248903,-0.0341463791780087,0.9872307693070221,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0654354775122288,1.095475987470076,,,1.0654354775122288
1.6600000000000001,,0.0,0.0,1.8298,0.4583915571030398,0.3380152465299014,1.0222203475589358,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,True,False,1.8914,0.5200000000000023,0.2999999999999647,1.0685265063404346,1.095475987470076,,,1.0685265063404346
1.67,,0.0,0.0,1.8298,0.4583915571030398,0.3380152465299014,1.0222203475589358,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0716175351686403,1.095475987470076,,,1.0716175351686403
1.6799999999999997,,0.0,0.0,1.8298,0.4583915571030398,0.3380152465299014,1.0222203475589358,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0747085639968461,1.095475987470076,,,1.0747085639968461
1.6900000000000004,,0.0,0.0,1.8298,0.4583915571030398,0.3380152465299014,1.0222203475589358,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0777995928250517,1.095475987470076,,,1.0777995928250517
1.7000000000000002,,0.0,0.0,1.8147,0.4480359055381307,-0.3072651474385011,1.003344880516885,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,True,False,1.8914,0.5200000000000023,0.2999999999999647,1.0808906216532574,1.095475987470076,,,1.0808906216532574
1.71,,0.0,0.0,1.8147,0.4480359055381307,-0.3072651474385011,1.003344880516885,,0.0,0.0,1.8914,0.6145783126512415,0.188103315101186,False,False,False,False,1.8914,0.5200000000000023,0.2999999999999647,1.0823491582349394,1.095475987470076,,,1.0823491582349392
1.7199999999999998,,0.0,0.0,1.8147,0.4480359055381307,-0.3072651474385011,1.003344880516885,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,True,1.8298,0.5923529411764709,-0.21280276816608396,1.0853522923836132,1.1263679388099113,,,1.0853522923836132
1.7300000000000004,,0.0,0.0,1.7994,0.4604829762152317,0.3746185719315607,1.0422354445350182,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,True,False,1.8298,0.5923529411764709,-0.21280276816608396,1.0883554265322866,1.1263679388099113,,,1.0883554265322866
1.7400000000000002,,0.0,0.0,1.7994,0.4604829762152317,0.3746185719315607,1.0422354445350182,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,False,1.8298,0.5923529411764709,-0.21280276816608396,1.0913585606809602,1.1263679388099113,,,1.0913585606809602
1.75,,0.0,0.0,1.7994,0.4604829762152317,0.3746185719315607,1.0422354445350182,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,False,1.8298,0.5923529411764709,-0.21280276816608396,1.0943616948296337,1.1263679388099113,,,1.0943616948296337
1.7599999999999998,,0.0,0.0,1.784,0.4631679242377643,0.0807520650832912,1.0568276945827242,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,True,False,1.8298,0.5923529411764709,-0.21280276816608396,1.0973648289783073,1.1263679388099113,,,1.0973648289783073
1.7700000000000005,,0.0,0.0,1.784,0.4631679242377643,0.0807520650832912,1.0568276945827242,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,False,1.8298,0.5923529411764709,-0.21280276816608396,1.1003679631269812,1.1263679388099113,,,1.1003679631269812
1.7800000000000002,,0.0,0.0,1.784,0.4631679242377643,0.0807520650832912,1.0568276945827242,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,False,1.8298,0.5923529411764709,-0.21280276816608396,1.1033710972756547,1.1263679388099113,,,1.1033710972756547
1.79,,0.0,0.0,1.784,0.4631679242377643,0.0807520650832912,1.0568276945827242,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,False,1.8298,0.5923529411764709,-0.21280276816608396,1.1063742314243281,1.1263679388099113,,,1.1063742314243281
1.7999999999999998,,0.0,0.0,1.7687,0.4573048258870109,-0.1752433444738369,1.0496092575670788,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,False,1.8298,0.5923529411764709,-0.21280276816608396,1.109377365573002,1.1263679388099113,,,1.109377365573002
1.8099999999999996,,0.0,0.0,1.7687,0.4573048258870109,-0.1752433444738369,1.0496092575670788,,0.0,0.0,1.8298,0.5584644056546213,-0.5087275928543189,False,False,False,False,1.8298,0.5923529411764709,-0.21280276816608396,1.1109219631399936,1.1263679388099113,,,1.1109219631399936
1.8200000000000003,,0.0,0.0,1.7687,0.4573048258870109,-0.1752433444738369,1.0496092575670788,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,False,True,1.7612,0.6859999999999963,-0.9364705882352492,1.1143438379939739,1.1695547508459438,,,1.114625901308787
1.83,,0.0,0.0,1.7533,0.4625731466316062,0.1582456950839008,1.0712886599915352,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,True,False,1.7612,0.6859999999999963,-0.9364705882352492,1.1177657128479541,1.1695547508459438,,,1.1183298394775805
1.8399999999999999,,0.0,0.0,1.7533,0.4625731466316062,0.1582456950839008,1.0712886599915352,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,False,False,1.7612,0.6859999999999963,-0.9364705882352492,1.1211875877019342,1.1695547508459438,,,1.1220337776463736
1.8499999999999996,,0.0,0.0,1.7533,0.4625731466316062,0.1582456950839008,1.0712886599915352,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,False,False,1.7612,0.6859999999999963,-0.9364705882352492,1.1246094625559144,1.1695547508459438,,,1.1257377158151674
1.8600000000000003,,0.0,0.0,1.7379,0.4654579429128473,0.0871916456356565,1.087119279789051,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,True,False,1.7612,0.6859999999999963,-0.9364705882352492,1.1280313374098947,1.1695547508459438,,,1.1294416539839607
1.87,,0.0,0.0,1.7379,0.4654579429128473,0.0871916456356565,1.087119279789051,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,False,False,1.7612,0.6859999999999963,-0.9364705882352492,1.131453212263875,1.1695547508459438,,,1.133145592152754
1.88,,0.0,0.0,1.7379,0.4654579429128473,0.0871916456356565,1.087119279789051,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,False,False,1.7612,0.6859999999999963,-0.9364705882352492,1.134875087117855,1.1695547508459438,,,1.1368495303215473
1.8899999999999997,,0.0,0.0,1.7379,0.4654579429128473,0.0871916456356565,1.087119279789051,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,False,False,1.7612,0.6859999999999963,-0.9364705882352492,1.1382969619718355,1.1695547508459438,,,1.140553468490341
1.9000000000000004,,0.0,0.0,1.7226,0.4568434067404123,-0.257221833496974,1.072872527529648,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,True,False,1.7612,0.6859999999999963,-0.9364705882352492,1.1417188368258155,1.1695547508459438,,,1.144257406659134
1.9100000000000001,,0.0,0.0,1.7226,0.4568434067404123,-0.257221833496974,1.072872527529648,,0.0,0.0,1.7612,0.6993450704776729,1.436212805679574,False,False,False,False,1.7612,0.6859999999999963,-0.9364705882352492,1.145140711679796,1.1695547508459438,,,1.1479613448279276
1.92,,0.0,0.0,1.7226,0.4568434067404123,-0.257221833496974,1.072872527529648,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.1490733368868882,1.2050204429517608,,,1.1518939700350201
1.9299999999999997,,0.0,0.0,1.7075,0.4498812075264447,-0.2074279860542676,1.0627385471450324,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,True,False,1.693,0.6859999999999963,-0.9364705882352492,1.1530059620939808,1.2050204429517608,,,1.1558265952421125
1.9400000000000004,,0.0,0.0,1.7075,0.4498812075264447,-0.2074279860542676,1.0627385471450324,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.1569385873010734,1.2050204429517608,,,1.159759220449205
1.9500000000000002,,0.0,0.0,1.7075,0.4498812075264447,-0.2074279860542676,1.0627385471450324,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.1608712125081655,1.2050204429517608,,,1.1636918456562975
1.96,,0.0,0.0,1.6924,0.4554531801369811,0.1680644135831097,1.086074432784432,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,True,False,1.693,0.6859999999999963,-0.9364705882352492,1.1648038377152583,1.2050204429517608,,,1.16762447086339
1.9699999999999998,,0.0,0.0,1.6924,0.4554531801369811,0.1680644135831097,1.086074432784432,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.1687364629223507,1.2050204429517608,,,1.1715570960704824
1.9800000000000004,,0.0,0.0,1.6924,0.4554531801369811,0.1680644135831097,1.086074432784432,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.172669088129443,1.2050204429517608,,,1.1754897212775748
1.9900000000000002,,0.0,0.0,1.6924,0.4554531801369811,0.1680644135831097,1.086074432784432,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.1766017133365356,1.2050204429517608,,,1.1794223464846674
2.0,,0.0,0.0,1.6777,0.4457458741519263,-0.2943531695216669,1.0683563629854678,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,True,False,1.693,0.6859999999999963,-0.9364705882352492,1.180534338543628,1.2050204429517608,,,1.18335497169176
2.01,,0.0,0.0,1.6777,0.4457458741519263,-0.2943531695216669,1.0683563629854678,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.1844669637507206,1.2050204429517608,,,1.1872875968988523
2.0200000000000005,,0.0,0.0,1.6777,0.4457458741519263,-0.2943531695216669,1.0683563629854678,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,False,False,1.693,0.6859999999999963,-0.9364705882352492,1.1865223116708246,1.2050204429517608,,,1.1890608815041432
2.0300000000000002,,0.0,0.0,1.6628,0.4427372548721316,-0.0893978416705837,1.0687555636407613,,0.0,0.0,1.693,0.6871683858370267,-0.1226896294627477,False,False,True,False,1.693,0.6859999999999963,-0.9364705882352492,1.1885776595909288,1.2050204429517608,,,1.190834166109434
2.04,,0.0,0.0,1.6628,0.4427372548721316,-0.0893978416705837,1.0687555636407613,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,True,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.1931837966048755,1.2560362248286192,,,1.1951582398085676
2.05,,0.0,0.0,1.6628,0.4427372548721316,-0.0893978416705837,1.0687555636407613,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.1977899336188225,1.2560362248286192,,,1.1994823135077015
2.0599999999999996,,0.0,0.0,1.6481,0.4438680266219467,0.0341437704183848,1.0804561896026077,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.2023960706327694,1.2560362248286192,,,1.2038063872068352
2.0700000000000003,,0.0,0.0,1.6481,0.4438680266219467,0.0341437704183848,1.0804561896026077,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.2070022076467164,1.2560362248286192,,,1.208130460905969
2.08,,0.0,0.0,1.6481,0.4438680266219467,0.0341437704183848,1.0804561896026077,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.2116083446606634,1.2560362248286192,,,1.212454534605103
2.09,,0.0,0.0,1.6481,0.4438680266219467,0.0341437704183848,1.0804561896026077,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.2162144816746103,1.2560362248286192,,,1.2167786083042367
2.0999999999999996,,0.0,0.0,1.6336,0.434420587197612,-0.2830456677402312,1.0630312838021436,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,True,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.2208206186885573,1.2560362248286192,,,1.2211026820033706
2.1100000000000003,,0.0,0.0,1.6336,0.434420587197612,-0.2830456677402312,1.0630312838021436,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.2254267557025043,1.2560362248286192,,,1.2254267557025043
2.12,,0.0,0.0,1.6336,0.434420587197612,-0.2830456677402312,1.0630312838021436,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.227977544796347,1.2560362248286192,,,1.227977544796347
2.13,,0.0,0.0,1.6188,0.4421031299945669,0.2294916362737176,1.093320467129402,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,True,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.23052833389019,1.2560362248286192,,,1.23052833389019
2.1399999999999997,,0.0,0.0,1.6188,0.4421031299945669,0.2294916362737176,1.093320467129402,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.233079122984033,1.2560362248286192,,,1.233079122984033
2.1500000000000004,,0.0,0.0,1.6188,0.4421031299945669,0.2294916362737176,1.093320467129402,,0.0,0.0,1.6169999999999998,0.6434319549711429,-0.3702818054670488,False,False,False,False,1.6169999999999998,0.6554545454545477,0.13884297520658445,1.2356299120778758,1.2560362248286192,,,1.235629912077876
2.16,,0.0,0.0,1.6041,0.4431589284887368,0.0318290156038328,1.1054848943430073,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,True,1.5444,0.6049999999999975,0.42045454545458455,1.24092169333408,1.310856068075847,,,1.24092169333408
2.17,,0.0,0.0,1.6041,0.4431589284887368,0.0318290156038328,1.1054848943430073,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,False,1.5444,0.6049999999999975,0.42045454545458455,1.2462134745902844,1.310856068075847,,,1.2462134745902844
2.1799999999999997,,0.0,0.0,1.6041,0.4431589284887368,0.0318290156038328,1.1054848943430073,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,False,1.5444,0.6049999999999975,0.42045454545458455,1.2515052558464888,1.310856068075847,,,1.2515052558464888
2.1900000000000004,,0.0,0.0,1.6041,0.4431589284887368,0.0318290156038328,1.1054848943430073,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,False,1.5444,0.6049999999999975,0.42045454545458455,1.256797037102693,1.310856068075847,,,1.256797037102693
2.2,,0.0,0.0,1.5895,0.4370177240021262,-0.1838229594089179,1.0974458198564798,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,True,False,1.5444,0.6049999999999975,0.42045454545458455,1.2620888183588974,1.310856068075847,,,1.2620888183588974
2.21,,0.0,0.0,1.5895,0.4370177240021262,-0.1838229594089179,1.0974458198564798,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,False,1.5444,0.6049999999999975,0.42045454545458455,1.2673805996151017,1.310856068075847,,,1.2673805996151017
2.2199999999999998,,0.0,0.0,1.5895,0.4370177240021262,-0.1838229594089179,1.0974458198564798,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,False,1.5444,0.6049999999999975,0.42045454545458455,1.272672380871306,1.310856068075847,,,1.272672380871306
2.2300000000000004,,0.0,0.0,1.5747,0.4435855136959953,0.1968497544055565,1.1258133611097998,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,True,False,1.5444,0.6049999999999975,0.42045454545458455,1.2779641621275102,1.310856068075847,,,1.2779641621275104
2.24,,0.0,0.0,1.5747,0.4435855136959953,0.1968497544055565,1.1258133611097998,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,False,1.5444,0.6049999999999975,0.42045454545458455,1.2807051542898717,1.310856068075847,,,1.2807051542898717
2.25,,0.0,0.0,1.5747,0.4435855136959953,0.1968497544055565,1.1258133611097998,,0.0,0.0,1.5444,0.5971148987240474,-0.3809449635011089,False,False,False,False,1.5444,0.6049999999999975,0.42045454545458455,1.283446146452233,1.310856068075847,,,1.283446146452233
2.26,,0.0,0.0,1.5599,0.4433881952326924,-0.0059113971168892,1.1352274878105197,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,True,1.4742,0.7020000000000028,-0.9700000000000565,1.2891772895270175,1.3709559607338342,,,1.2891921332474938
2.2700000000000005,,0.0,0.0,1.5599,0.4433881952326924,-0.0059113971168892,1.1352274878105197,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.294908432601802,1.3709559607338342,,,1.2949381200427545
2.2800000000000002,,0.0,0.0,1.5599,0.4433881952326924,-0.0059113971168892,1.1352274878105197,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3006395756765865,1.3709559607338342,,,1.3006841068380153
2.29,,0.0,0.0,1.5599,0.4433881952326924,-0.0059113971168892,1.1352274878105197,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3063707187513711,1.3709559607338342,,,1.306430093633276
2.3,,0.0,0.0,1.545,0.4468329917010201,0.1033052826673793,1.1555560856439333,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,True,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3121018618261555,1.3709559607338342,,,1.3121760804285367
2.3099999999999996,,0.0,0.0,1.545,0.4468329917010201,0.1033052826673793,1.1555560856439333,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.31783300490094,1.3709559607338342,,,1.3179220672237977
2.3200000000000003,,0.0,0.0,1.545,0.4468329917010201,0.1033052826673793,1.1555560856439333,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3235641479757247,1.3709559607338342,,,1.3236680540190584
2.33,,0.0,0.0,1.5302,0.442919418353433,-0.1171214615403225,1.1546355389710017,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,True,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3292952910505091,1.3709559607338342,,,1.3294140408143191
2.34,,0.0,0.0,1.5302,0.442919418353433,-0.1171214615403225,1.1546355389710017,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3350264341252935,1.3709559607338342,,,1.3351600276095799
2.3499999999999996,,0.0,0.0,1.5302,0.442919418353433,-0.1171214615403225,1.1546355389710017,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3407575772000782,1.3709559607338342,,,1.3409060144048406
2.3600000000000003,,0.0,0.0,1.5155,0.4447722378857287,0.0560600469236416,1.17080128077777,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,True,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3437477281125012,1.3709559607338342,,,1.34391100903774
2.37,,0.0,0.0,1.5155,0.4447722378857287,0.0560600469236416,1.17080128077777,,0.0,0.0,1.4742,0.6994377078784698,1.0194933204936647,False,False,False,False,1.4742,0.7020000000000028,-0.9700000000000565,1.3467378790249243,1.3709559607338342,,,1.3469160036706394
2.38,,0.0,0.0,1.5155,0.4447722378857287,0.0560600469236416,1.17080128077777,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,False,False,1.4104,0.7020000000000028,-0.9700000000000565,1.3527940316314604,1.4240084392579966,,,1.3525736222297469
2.3899999999999997,,0.0,0.0,1.5155,0.4447722378857287,0.0560600469236416,1.17080128077777,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,False,False,1.4104,0.7020000000000028,-0.9700000000000565,1.3588501842379965,1.4240084392579966,,,1.3582312407888544
2.4000000000000004,,0.0,0.0,1.5007,0.4424042302453448,-0.0707849052269683,1.17478560359855,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,True,False,1.4104,0.7020000000000028,-0.9700000000000565,1.3649063368445327,1.4240084392579966,,,1.3638888593479617
2.41,,0.0,0.0,1.5007,0.4424042302453448,-0.0707849052269683,1.17478560359855,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,False,False,1.4104,0.7020000000000028,-0.9700000000000565,1.3709624894510688,1.4240084392579966,,,1.3695464779070692
2.42,,0.0,0.0,1.5007,0.4424042302453448,-0.0707849052269683,1.17478560359855,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,False,False,1.4104,0.7020000000000028,-0.9700000000000565,1.377018642057605,1.4240084392579966,,,1.3752040964661767
2.4299999999999997,,0.0,0.0,1.4862,0.432506547850853,-0.2952284444252291,1.1559402560983083,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,True,False,1.4104,0.7020000000000028,-0.9700000000000565,1.383074794664141,1.4240084392579966,,,1.3808617150252842
2.4400000000000004,,0.0,0.0,1.4862,0.432506547850853,-0.2952284444252291,1.1559402560983083,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,False,False,1.4104,0.7020000000000028,-0.9700000000000565,1.3891309472706772,1.4240084392579966,,,1.3865193335843915
2.45,,0.0,0.0,1.4862,0.432506547850853,-0.2952284444252291,1.1559402560983083,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,False,False,1.4104,0.7020000000000028,-0.9700000000000565,1.3951870998772136,1.4240084392579966,,,1.3921769521434992
2.46,,0.0,0.0,1.4718,0.4297140587161305,-0.0833313777779366,1.1584127494451173,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,True,False,1.4104,0.7020000000000028,-0.9700000000000565,1.3982531015713264,1.4240084392579966,,,1.3948295760697074
2.4699999999999998,1.8684959673346035,0.0,0.0,1.4718,0.4297140587161305,-0.0833313777779366,1.1584127494451173,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,True,False,False,False,1.639447983667302,0.0,3.342857142857157,1.3313345594574957,1.4240084392579966,0.0,,1.3618819890144656
2.4800000000000004,1.8684959673346035,0.0,0.0,1.4718,0.4297140587161305,-0.0833313777779366,1.1584127494451173,,0.0,0.0,1.4104,0.5126365059415695,-1.5009579226742635,False,False,False,False,1.639447983667302,0.0,3.342857142857157,1.2644160173436647,1.4240084392579966,0.0,,1.3289344019592237
2.49,1.8684959673346035,0.0,0.0,1.4718,0.4297140587161305,-0.0833313777779366,1.1584127494451173,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,False,True,1.6106479836673018,1.4399999999999746,-71.99999999999707,1.252609127290413,1.4941770005669122,0.0,,1.2977410289367048
2.5,1.8684959673346035,0.0,0.0,1.4575,0.4311101635396739,0.0420891593563848,1.1738332658858739,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,True,False,1.6106479836673018,1.4399999999999746,-71.99999999999707,1.2408022372371608,1.4941770005669122,0.0,,1.2665476559141857
2.51,1.816751670390273,1.2887575711166348,0.0,1.4575,0.4311101635396739,0.0420891593563848,1.1738332658858739,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,True,False,False,False,1.5847758351951367,1.2936074236082837,7.319628819584701,1.24074013083237,1.4941770005669122,1.1332410841607294,,1.2636853099956853
2.5200000000000005,1.816751670390273,1.2887575711166348,0.0,1.4575,0.4311101635396739,0.0420891593563848,1.1738332658858739,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,False,False,1.5847758351951367,1.2936074236082837,7.319628819584701,1.2406780244275795,1.4941770005669122,1.1332410841607294,,1.2608229640771846
2.5300000000000002,1.816751670390273,1.2887575711166348,0.0,1.4434,0.4249461855383836,-0.1857701375454472,1.165960794833205,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,True,False,1.5847758351951367,1.2936074236082837,7.319628819584701,1.2406159180227887,1.4941770005669122,1.1332410841607294,,1.2579606181586838
2.54,1.7602082778508672,1.873421322728609,19.37134454981686,1.4434,0.4249461855383836,-0.1857701375454472,1.165960794833205,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,True,False,False,False,1.5565041389254337,0.9423898756567568,11.707251598384135,1.2436519851481587,1.4941770005669122,1.280931150813823,,1.2587905239065105
2.55,1.7602082778508672,1.873421322728609,19.37134454981686,1.4434,0.4249461855383836,-0.1857701375454472,1.165960794833205,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,False,False,1.5565041389254337,0.9423898756567568,11.707251598384135,1.2466880522735286,1.4941770005669122,1.280931150813823,,1.2596204296543372
2.5599999999999996,1.7602082778508672,1.873421322728609,19.37134454981686,1.4293,0.421035079806744,-0.1167881357342921,1.1650874957506718,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,True,False,1.5565041389254337,0.9423898756567568,11.707251598384135,1.2497241193988986,1.4941770005669122,1.280931150813823,,1.260450335402164
2.5700000000000003,1.7067665871237647,1.7358340005050588,-4.468959509040455,1.4293,0.421035079806744,-0.1167881357342921,1.1650874957506718,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,True,False,False,False,1.5297832935618825,0.8906948454517005,1.7231676735018617,1.2478583337915348,1.4941770005669122,1.150277190677367,,1.258013892146579
2.58,1.7067665871237647,1.7358340005050588,-4.468959509040455,1.4293,0.421035079806744,-0.1167881357342921,1.1650874957506718,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,False,False,1.5297832935618825,0.8906948454517005,1.7231676735018617,1.2429265464900576,1.4941770005669122,1.150277190677367,,1.2529248249647862
2.59,1.7067665871237647,1.7358340005050588,-4.468959509040455,1.4293,0.421035079806744,-0.1167881357342921,1.1650874957506718,,0.0,0.0,1.3528,0.5323238895132172,0.1819455659235786,False,False,False,False,1.5297832935618825,0.8906948454517005,1.7231676735018617,1.2379947591885805,1.4941770005669122,1.150277190677367,,1.2478357577829933
2.5999999999999996,1.7067665871237647,1.7358340005050588,-4.468959509040455,1.4152,0.4258200872079574,0.1445072531117314,1.1918555343000463,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,False,False,False,True,1.5083832935618824,0.7133333333333514,5.9120504039450985,1.2370853964504174,1.244579567855556,1.150277190677367,,1.2365067547834165
2.6100000000000003,1.672757990722316,1.0249045633566407,-21.42501900863345,1.4152,0.4258200872079574,0.1445072531117314,1.1918555343000463,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,True,False,False,False,1.491378995361158,1.7004298200723207,-98.70964867389027,1.2264765842841239,1.244579567855556,1.0962314502112278,,1.2238266082721865
2.62,1.672757990722316,1.0249045633566407,-21.42501900863345,1.4152,0.4258200872079574,0.1445072531117314,1.1918555343000463,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,False,False,False,False,1.491378995361158,1.7004298200723207,-98.70964867389027,1.2158677721178304,1.244579567855556,1.0962314502112278,,1.2111464617609562
2.63,1.672757990722316,1.0249045633566407,-21.42501900863345,1.4014,0.4127173405403708,-0.3918645477116311,1.1616941902471325,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,False,False,True,False,1.491378995361158,1.7004298200723207,-98.70964867389027,1.205258959951537,1.244579567855556,1.0962314502112278,,1.1984663152497261
2.6399999999999997,1.660106546727224,0.3483793643259951,-18.629289975140097,1.4014,0.4127173405403708,-0.3918645477116311,1.1616941902471325,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,True,False,False,False,1.485053273363612,0.2108573999182081,49.65241400513814,1.1647884792380245,1.244579567855556,0.6905281972785747,,1.1756435874151794
2.6500000000000004,1.660106546727224,0.3483793643259951,-18.629289975140097,1.4014,0.4127173405403708,-0.3918645477116311,1.1616941902471325,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,False,False,False,False,1.485053273363612,0.2108573999182081,49.65241400513814,1.1243179985245124,1.244579567855556,0.6905281972785747,,1.1528208595806329
2.66,1.660106546727224,0.3483793643259951,-18.629289975140097,1.3876,0.4135310227377405,0.0243828138595482,1.1760275687683017,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,False,False,True,False,1.485053273363612,0.2108573999182081,49.65241400513814,1.083847517811,1.244579567855556,0.6905281972785747,,1.129998131746086
2.67,1.65022172073432,0.3241052371640881,-0.7959039184310155,1.3876,0.4135310227377405,0.0243828138595482,1.1760275687683017,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,True,False,False,False,1.48011086036716,0.16474709988172956,1.5370100012159384,1.1000480026353818,1.244579567855556,0.7510490997395022,,1.144288637454513
2.6799999999999997,1.65022172073432,0.3241052371640881,-0.7959039184310155,1.3876,0.4135310227377405,0.0243828138595482,1.1760275687683017,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,False,False,False,False,1.48011086036716,0.16474709988172956,1.5370100012159384,1.1162484874597638,1.244579567855556,0.7510490997395022,,1.1585791431629393
2.6900000000000004,1.65022172073432,0.3241052371640881,-0.7959039184310155,1.3876,0.4135310227377405,0.0243828138595482,1.1760275687683017,,0.0,0.0,1.31,0.4131687619085261,-1.150261134286979,False,False,False,False,1.48011086036716,0.16474709988172956,1.5370100012159384,1.0773373202235665,1.244579567855556,0.7510490997395022,,1.171115434838643
2.7,1.65022172073432,0.3241052371640881,-0.7959039184310155,1.3735,0.4233229446079833,0.2939819290413116,1.220352177849704,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,True,False,1.45991086036716,0.16474709988172956,1.5370100012159384,1.0386667162810168,1.214123997131372,0.7510490997395022,,1.1828903372462423
2.71,1.65022172073432,0.3241052371640881,-0.7959039184310155,1.3735,0.4233229446079833,0.2939819290413116,1.220352177849704,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,False,False,1.45991086036716,0.16474709988172956,1.5370100012159384,0.9882513286900056,1.214123997131372,0.7510490997395022,,1.1663342125498228
2.7199999999999998,1.6123249045635224,0.8997905323161195,13.6685935788602,1.3735,0.4233229446079833,0.2939819290413116,1.220352177849704,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,False,False,1.4409624522817612,0.16474709988172956,1.5370100012159384,0.9380698201551892,1.214123997131372,1.3853129490872418,,1.1656346840870973
2.7300000000000004,1.6123249045635224,0.8997905323161195,13.6685935788602,1.3598,0.4113865058499729,-0.3584299148138746,1.1935640242046452,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,True,False,1.4409624522817612,0.16474709988172956,1.5370100012159384,0.887888311620373,1.214123997131372,1.3853129490872418,,1.1649351556243714
2.74,1.5695609295032642,1.7413766322567965,34.2699285181928,1.3598,0.4113865058499729,-0.3584299148138746,1.1935640242046452,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,True,False,False,False,1.4195804647516321,0.8647199373646803,-9.999611964042113,0.8803409674474718,1.214123997131372,1.42022480177758,,1.161416171812577
2.75,1.5695609295032642,1.7413766322567965,34.2699285181928,1.3598,0.4113865058499729,-0.3584299148138746,1.1935640242046452,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,False,False,1.4195804647516321,0.8647199373646803,-9.999611964042113,0.8727936232745707,1.214123997131372,1.42022480177758,,1.1578971880007825
2.76,1.5695609295032642,1.7413766322567965,34.2699285181928,1.3458,0.417557455905934,0.1840518718492678,1.2270190710574453,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,True,False,1.4195804647516321,0.8647199373646803,-9.999611964042113,0.8652462791016697,1.214123997131372,1.42022480177758,,1.1543782041889878
2.7700000000000005,1.5695609295032642,1.7413766322567965,34.2699285181928,1.3458,0.417557455905934,0.1840518718492678,1.2270190710574453,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,False,False,1.4195804647516321,0.8647199373646803,-9.999611964042113,0.8626007876615025,1.214123997131372,1.42022480177758,,1.1541255693806047
2.7800000000000002,1.5673908003494126,0.0620821335464444,-48.040544106654544,1.3458,0.417557455905934,0.1840518718492678,1.2270190710574453,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,False,False,1.4184954001747063,0.8647199373646803,-9.999611964042113,0.8600042834176633,1.214123997131372,-0.09456819203437913,,1.1160031097269225
2.79,1.5673908003494126,0.0620821335464444,-48.040544106654544,1.3458,0.417557455905934,0.1840518718492678,1.2270190710574453,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,False,False,1.4184954001747063,0.8647199373646803,-9.999611964042113,0.8574077791738242,1.214123997131372,-0.09456819203437913,,1.0778806500732405
2.8,1.5673908003494126,0.0620821335464444,-48.040544106654544,1.3319,0.4207722739284424,0.0973169992515838,1.2512266753157355,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,True,False,1.4184954001747063,0.8647199373646803,-9.999611964042113,0.8507888503666712,1.214123997131372,-0.09456819203437913,,1.0459981262373421
2.8099999999999996,1.5673908003494126,0.0620821335464444,-48.040544106654544,1.3319,0.4207722739284424,0.0973169992515838,1.2512266753157355,,0.0,0.0,1.2696,0.3918685035185912,-0.2066064450451262,False,False,False,False,1.4184954001747063,0.8647199373646803,-9.999611964042113,0.8538693709876484,1.214123997131372,-0.09456819203437913,,1.015466745913097
2.8200000000000003,1.5471008846590475,0.4974235776314761,10.672745116967668,1.3319,0.4207722739284424,0.0973169992515838,1.2512266753157355,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,False,False,False,False,1.3865504423295238,0.8647199373646803,-9.999611964042113,0.8584389634411604,1.1352472538842793,1.432073612579842,,1.0211294921230307
2.83,1.5471008846590475,0.4974235776314761,10.672745116967668,1.3179,0.4185961957977661,-0.0650641448042748,1.2577752072006263,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,False,False,True,False,1.3865504423295238,0.8647199373646803,-9.999611964042113,0.8630085558946726,1.1352472538842793,1.432073612579842,,1.026792238332964
2.84,1.4817175940968106,3.0828331594232314,121.90249711967827,1.3179,0.4185961957977661,-0.0650641448042748,1.2577752072006263,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,True,False,False,False,1.3538587970484053,0.6572166770322708,2.0750326033241024,0.9074201324300827,1.1352472538842793,1.5002854639779672,,1.044302862151167
2.8499999999999996,1.4817175940968106,3.0828331594232314,121.90249711967827,1.3179,0.4185961957977661,-0.0650641448042748,1.2577752072006263,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,False,False,False,False,1.3538587970484053,0.6572166770322708,2.0750326033241024,0.9518317089654926,1.1352472538842793,1.5002854639779672,,1.06181348596937
2.8600000000000003,1.4817175940968106,3.0828331594232314,121.90249711967827,1.3041,0.4163191306966958,-0.0686946205374883,1.2640215779991761,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,False,False,True,False,1.3538587970484053,0.6572166770322708,2.0750326033241024,0.9962432855009029,1.1352472538842793,1.5002854639779672,,1.079324109787573
2.87,1.4400654610798196,1.1730277756778549,-53.78487484323006,1.3041,0.4163191306966958,-0.0686946205374883,1.2640215779991761,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,True,False,False,False,1.3330327305399097,0.694202216949848,-1.2328513305858944,1.0540942140418599,1.1352472538842793,1.2623032732800317,,1.0893721562768042
2.88,1.4400654610798196,1.1730277756778549,-53.78487484323006,1.3041,0.4163191306966958,-0.0686946205374883,1.2640215779991761,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,False,False,False,False,1.3330327305399097,0.694202216949848,-1.2328513305858944,1.1119451425828168,1.1352472538842793,1.2623032732800317,,1.0994202027660354
2.8899999999999997,1.4400654610798196,1.1730277756778549,-53.78487484323006,1.3041,0.4163191306966958,-0.0686946205374883,1.2640215779991761,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,False,False,False,False,1.3330327305399097,0.694202216949848,-1.2328513305858944,1.1697960711237738,1.1352472538842793,1.2623032732800317,,1.1094682492552668
2.9000000000000004,1.4400654610798196,1.1730277756778549,-53.78487484323006,1.2905,0.407979111469496,-0.2501877672023156,1.2491470331011276,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,False,False,True,False,1.3330327305399097,0.694202216949848,-1.2328513305858944,1.227406436371084,1.1352472538842793,1.2623032732800317,,1.1202776850126026
2.91,1.4036367263477103,0.9173999758065268,-6.437581188092359,1.2905,0.407979111469496,-0.2501877672023156,1.2491470331011276,,0.0,0.0,1.226,0.357604039810189,-0.2810346477994089,True,False,False,False,1.3148183631738553,0.45535918415136006,5.971075819962192,1.2829345725929058,1.1352472538842793,1.3519864364175591,,1.1333291998483768
2.92,1.4036367263477103,0.9173999758065268,-6.437581188092359,1.2905,0.407979111469496,-0.2501877672023156,1.2491470331011276,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,True,1.290018363173855,2.4800000000000684,-202.46408158487515,1.3353346986986259,1.7497360380210447,1.3519864364175591,,1.1458863380538764
2.9299999999999997,1.4036367263477103,0.9173999758065268,-6.437581188092359,1.2767,0.4092612135199971,0.0380228000756927,1.2682107398533577,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.290018363173855,2.4800000000000684,-202.46408158487515,1.387734824804346,1.7497360380210447,1.3519864364175591,,1.1584434762593765
2.9400000000000004,1.3630671797957885,1.5064000458022888,21.87033890762409,1.2767,0.4092612135199971,0.0380228000756927,1.2682107398533577,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.269733589897894,1.0142386637980272,73.28806681010036,1.4116011444423993,1.7497360380210447,1.6308167503340285,,1.1770985759955293
2.95,1.3630671797957885,1.5064000458022888,21.87033890762409,1.2767,0.4092612135199971,0.0380228000756927,1.2682107398533577,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.269733589897894,1.0142386637980272,73.28806681010036,1.4354674640804526,1.7497360380210447,1.6308167503340285,,1.1957536757316825
2.96,1.3630671797957885,1.5064000458022888,21.87033890762409,1.2632,0.4078104337604643,-0.0438254165204441,1.2777429511509133,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.269733589897894,1.0142386637980272,73.28806681010036,1.4593337837185056,1.7497360380210447,1.6308167503340285,,1.2144087754678354
2.9699999999999998,1.333827737707197,0.8851801929642231,-18.80649800164821,1.2632,0.4078104337604643,-0.0438254165204441,1.2777429511509133,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.2551138688535985,0.48732403480986175,17.563820966272555,1.4820373313441924,1.7497360380210447,1.3646663979100764,,1.2264101163933896
2.9800000000000004,1.333827737707197,0.8851801929642231,-18.80649800164821,1.2632,0.4078104337604643,-0.0438254165204441,1.2777429511509133,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2551138688535985,0.48732403480986175,17.563820966272555,1.5046918917735512,1.7497360380210447,1.3646663979100764,,1.2762812821642426
2.99,1.333827737707197,0.8851801929642231,-18.80649800164821,1.2632,0.4078104337604643,-0.0438254165204441,1.2777429511509133,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2551138688535985,0.48732403480986175,17.563820966272555,1.5273464522029099,1.7497360380210447,1.3646663979100764,,1.3261524479350961
3.0,1.333827737707197,0.8851801929642231,-18.80649800164821,1.2498,0.4008742169191398,-0.2075037682572591,1.2676772681016226,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.2551138688535985,0.48732403480986175,17.563820966272555,1.5500010126322687,1.7497360380210447,1.3646663979100764,,1.3760236137059492
3.01,1.349444764262668,0.0,-25.601474372623372,1.2498,0.4008742169191398,-0.2075037682572591,1.2676772681016226,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.2629223821313338,0.0,12.183100870246532,1.4939670344868339,1.7497360380210447,-0.14980261063035402,,1.3880330542632917
3.0200000000000005,1.349444764262668,0.0,-25.601474372623372,1.2498,0.4008742169191398,-0.2075037682572591,1.2676772681016226,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2629223821313338,0.0,12.183100870246532,1.4364439845088637,1.7497360380210447,-0.14980261063035402,,1.363848368286456
3.0300000000000002,1.349444764262668,0.0,-25.601474372623372,1.2365,0.3943939831016822,-0.1921627989997974,1.259035435307854,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.2629223821313338,0.0,12.183100870246532,1.3789209345308935,1.7497360380210447,-0.14980261063035402,,1.3396636823096202
3.04,1.3161190034827,0.993746110984516,29.63267184257209,1.2365,0.3943939831016822,-0.1921627989997974,1.259035435307854,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.24625950174135,0.5554293463327874,-18.514311544426093,1.376770920187362,1.7497360380210447,1.6915209792106882,,1.3598067897938573
3.05,1.3161190034827,0.993746110984516,29.63267184257209,1.2365,0.3943939831016822,-0.1921627989997974,1.259035435307854,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.24625950174135,0.5554293463327874,-18.514311544426093,1.3746209058438303,1.7497360380210447,1.6915209792106882,,1.3799498972780946
3.0599999999999996,1.3161190034827,0.993746110984516,29.63267184257209,1.2233,0.4050980484585556,0.3284996959577491,1.3137577970765189,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.24625950174135,0.5554293463327874,-18.514311544426093,1.3724708915002988,1.7497360380210447,1.6915209792106882,,1.4000930047623315
3.0700000000000003,1.2474845631431983,2.222728447227888,39.80063050556476,1.2233,0.4050980484585556,0.3284996959577491,1.3137577970765189,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.211942281571599,1.1439073389916914,-19.61593308862997,1.3725116728453919,1.7497360380210447,1.7920400721307286,,1.4286986443370182
3.08,1.2474845631431983,2.222728447227888,39.80063050556476,1.2233,0.4050980484585556,0.3284996959577491,1.3137577970765189,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.211942281571599,1.1439073389916914,-19.61593308862997,1.372552454190485,1.7497360380210447,1.7920400721307286,,1.457304283911705
3.09,1.2474845631431983,2.222728447227888,39.80063050556476,1.2233,0.4050980484585556,0.3284996959577491,1.3137577970765189,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.211942281571599,1.1439073389916914,-19.61593308862997,1.3725932355355783,1.7497360380210447,1.7920400721307286,,1.4859099234863913
3.0999999999999996,1.2338247366836292,0.4697564628982917,-60.28406886103646,1.2103,0.3862661352278564,-0.559548487889881,1.259084630926049,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.2051123683418146,1.1439073389916914,-19.61593308862997,1.3731180928476916,1.7497360380210447,1.3733281072100392,,1.5040477639380607
3.1100000000000003,1.2338247366836292,0.4697564628982917,-60.28406886103646,1.2103,0.3862661352278564,-0.559548487889881,1.259084630926049,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2051123683418146,1.1439073389916914,-19.61593308862997,1.375725179185293,1.7497360380210447,1.3733281072100392,,1.5199435253112918
3.12,1.2338247366836292,0.4697564628982917,-60.28406886103646,1.2103,0.3862661352278564,-0.559548487889881,1.259084630926049,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2051123683418146,1.1439073389916914,-19.61593308862997,1.3812263965828016,1.7497360380210447,1.3733281072100392,,1.5204770670811039
3.13,1.2338247366836292,0.4697564628982917,-60.28406886103646,1.1973,0.3898842199820311,0.108510319400793,1.2882759336345695,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.2051123683418146,1.1439073389916914,-19.61593308862997,1.3867276139803097,1.7497360380210447,1.3733281072100392,,1.5210106088509157
3.1399999999999997,1.3280850341171888,0.0,-12.512520682953149,1.1973,0.3898842199820311,0.108510319400793,1.2882759336345695,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.2522425170585945,0.0,16.34153341416716,1.3069512642766143,1.7497360380210447,-0.15231647030340473,,1.47643227833498
3.1500000000000004,1.3280850341171888,0.0,-12.512520682953149,1.1973,0.3898842199820311,0.108510319400793,1.2882759336345695,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2522425170585945,0.0,16.34153341416716,1.2271749145729192,1.7497360380210447,-0.15231647030340473,,1.4318539478190442
3.16,1.3280850341171888,0.0,-12.512520682953149,1.1844,0.3931607343486671,0.0998602166271732,1.3168745986456314,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.2522425170585945,0.0,16.34153341416716,1.1473985648692238,1.7497360380210447,-0.15231647030340473,,1.3872756173031082
3.17,1.3280850341171888,0.0,-12.512520682953149,1.1844,0.3931607343486671,0.0998602166271732,1.3168745986456314,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2522425170585945,0.0,16.34153341416716,1.0687849871778952,1.7497360380210447,-0.15231647030340473,,1.3493510455977713
3.1799999999999997,1.3280850341171888,0.0,-12.512520682953149,1.1844,0.3931607343486671,0.0998602166271732,1.3168745986456314,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2522425170585945,0.0,16.34153341416716,0.9901714094865663,1.7497360380210447,-0.15231647030340473,,1.3114264738924342
3.1900000000000004,1.3280850341171888,0.0,-12.512520682953149,1.1844,0.3931607343486671,0.0998602166271732,1.3168745986456314,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2522425170585945,0.0,16.34153341416716,0.9115578317952379,1.7497360380210447,-0.15231647030340473,,1.2735019021870972
3.2,1.3280850341171888,0.0,-12.512520682953149,1.1716,0.381568705261067,-0.3455590258050175,1.2884077649800567,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.2522425170585945,0.0,16.34153341416716,0.8329442541039089,1.7497360380210447,-0.15231647030340473,,1.23557733048176
3.21,1.3280850341171888,0.0,-12.512520682953149,1.1716,0.381568705261067,-0.3455590258050175,1.2884077649800567,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,False,False,1.2522425170585945,0.0,16.34153341416716,0.8330192149873741,1.7497360380210447,-0.15231647030340473,,1.235514483989934
3.2199999999999998,1.2818614950363778,0.5593196855679532,6.767948038701868,1.1716,0.381568705261067,-0.3455590258050175,1.2884077649800567,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.2291307475181887,0.2888971192550713,-3.6112139906883876,0.8665388875878215,1.7497360380210447,1.682986409336748,,1.2813342094891114
3.2300000000000004,1.2818614950363778,0.5593196855679532,6.767948038701868,1.1589,0.3777258122235182,-0.1142960546374972,1.2896999016174602,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,False,False,True,False,1.2291307475181887,0.2888971192550713,-3.6112139906883876,0.9000585601882687,1.7497360380210447,1.682986409336748,,1.327153934988289
3.24,1.1301026203132876,3.5,155.29312529742123,1.1589,0.3777258122235182,-0.1142960546374972,1.2896999016174602,,0.0,0.0,1.1764,0.5037413356490286,1.4841813829434367,True,False,False,False,1.1532513101566437,3.5,-160.55514403724274,0.906814919736053,1.7497360380210447,2.0066353855547714,,1.3350317951468909
3.25,1.1301026203132876,3.5,155.29312529742123,1.1589,0.3777258122235182,-0.1142960546374972,1.2896999016174602,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,False,True,1.1261513101566438,2.710000000000048,78.99999999999689,0.9341768891165498,0.4589500793258869,2.0066353855547714,,1.310640006338114
3.26,1.1301026203132876,3.5,155.29312529742123,1.1462,0.3827883873456754,0.1525901548682578,1.326647421710535,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,True,False,1.1261513101566438,2.710000000000048,78.99999999999689,0.9615388584970468,0.4589500793258869,2.0066353855547714,,1.2862482175293375
3.2700000000000005,1.0997186349915504,1.0706355274185375,-85.6031190725117,1.1462,0.3827883873456754,0.1525901548682578,1.326647421710535,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,True,False,False,False,1.1109593174957753,0.7595996330434109,97.52001834782959,0.988242656982175,0.4589500793258869,1.6966300427967937,,1.2515933178286098
3.2800000000000002,1.0997186349915504,1.0706355274185375,-85.6031190725117,1.1462,0.3827883873456754,0.1525901548682578,1.326647421710535,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,False,False,1.1109593174957753,0.7595996330434109,97.52001834782959,1.014946455467303,0.4589500793258869,1.6966300427967937,,1.2169384181278826
3.29,1.0997186349915504,1.0706355274185375,-85.6031190725117,1.1462,0.3827883873456754,0.1525901548682578,1.326647421710535,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,False,False,1.1109593174957753,0.7595996330434109,97.52001834782959,1.0416502539524313,0.4589500793258869,1.6966300427967937,,1.1822835184271554
3.3,1.0997186349915504,1.0706355274185375,-85.6031190725117,1.1338,0.3702804767110346,-0.3735028316494954,1.293319207015869,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,True,False,1.1109593174957753,0.7595996330434109,97.52001834782959,1.0678699764705393,0.4589500793258869,1.6966300427967937,,1.1580964178494453
3.3099999999999996,1.1464315737208808,0.0,-23.28148762200374,1.1338,0.3702804767110346,-0.3735028316494954,1.293319207015869,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,True,False,False,False,1.1343157868604403,0.0,18.989990826085677,1.0007600726093866,0.4589500793258869,-0.17934801251009447,,1.087009865889063
3.3200000000000003,1.1464315737208808,0.0,-23.28148762200374,1.1338,0.3702804767110346,-0.3735028316494954,1.293319207015869,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,False,False,1.1343157868604403,0.0,18.989990826085677,0.9336501687482341,0.4589500793258869,-0.17934801251009447,,1.0159233139286807
3.33,1.1464315737208808,0.0,-23.28148762200374,1.1212,0.3790635613779773,0.2642339169631467,1.346634115422764,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,True,False,1.1343157868604403,0.0,18.989990826085677,0.8665402648870815,0.4589500793258869,-0.17934801251009447,,0.9448367619682984
3.34,1.1464315737208808,0.0,-23.28148762200374,1.1212,0.3790635613779773,0.2642339169631467,1.346634115422764,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,False,False,1.1343157868604403,0.0,18.989990826085677,0.8675093967027234,0.4589500793258869,-0.17934801251009447,,0.9118913244457524
3.3499999999999996,1.1223666975755764,0.7146810087476444,21.224665407813173,1.1212,0.3790635613779773,0.2642339169631467,1.346634115422764,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,True,False,False,False,1.1222833487877883,0.3008109518162991,-7.52027379540747,0.903995268936159,0.4589500793258869,2.023174870080241,,0.9340089589879644
3.3600000000000003,1.1223666975755764,0.7146810087476444,21.224665407813173,1.1089,0.3712562878138112,-0.2356503578357087,1.3322799860368628,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,False,True,False,1.1222833487877883,0.3008109518162991,-7.52027379540747,0.9404811411695947,0.4589500793258869,2.023174870080241,,0.9561265935301767
3.37,0.9987341568801,3.5,124.728047478299,1.1089,0.3712562878138112,-0.2356503578357087,1.3322799860368628,,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,True,False,False,False,1.06046707844005,3.090813517386843,-139.500128278524,1.021109468399025,0.4589500793258869,2.344352123876048,,0.9862736594172838
3.38,0.9987341568801,3.5,124.728047478299,1.1089,0.3712562878138112,-0.2356503578357087,1.3322799860368628,1.5515008527498946,0.0,0.0,1.1222,0.1623825476846244,-1.0227068203726055,False,True,False,False,1.2241450032099983,0.0,309.0813517386909,1.021315739567959,0.4589500793258869,2.344352123876048,0.0,0.9930598736110421
3.3899999999999997,0.9987341568801,3.5,124.728047478299,1.1089,0.3712562878138112,-0.2356503578357087,1.3322799860368628,1.5515008527498946,0.0,0.0,1.0512,0.5000698689168942,2.3784120346974493,False,False,False,True,1.2004783365433314,2.3666666666667453,-236.6666666666796,1.089727816494579,2.024545990416021,2.344352123876048,0.0,1.0259393529896355
3.4000000000000004,0.9987341568801,3.5,124.728047478299,1.0967,0.3633526994365533,-0.2353926370583632,1.3171137976231972,1.5515008527498946,0.0,0.0,1.0512,0.5000698689168942,2.3784120346974493,False,False,True,False,1.2004783365433314,2.3666666666667453,-236.6666666666796,1.1581398934211988,2.024545990416021,2.344352123876048,0.0,1.0588188323682288
3.41,0.9736435617257108,0.6227966863134423,-71.4177036689614,1.0967,0.3633526994365533,-0.2353926370583632,1.3171137976231972,1.5515008527498946,0.0,0.0,1.0512,0.5000698689168942,2.3784120346974493,True,False,False,False,1.192114804825202,0.41817658590646156,97.42450403801195,1.2287199683312002,2.024545990416021,1.9850271343168724,0.0,1.0857095619208361
3.42,0.9736435617257108,0.6227966863134423,-71.4177036689614,1.0967,0.3633526994365533,-0.2353926370583632,1.3171137976231972,1.5336937805412845,0.538385558826951,0.0,1.0512,0.5000698689168942,2.3784120346974493,False,True,False,False,1.1861791140889986,0.5935690736203496,-17.53924877138918,1.2647392064907697,2.024545990416021,1.9850271343168724,1.3195134257865573,1.0887096099122153
3.4299999999999997,0.9736435617257108,0.6227966863134423,-71.4177036689614,1.0846,0.3599764283864588,-0.100444462303936,1.3208025829020271,1.5336937805412845,0.538385558826951,0.0,1.0512,0.5000698689168942,2.3784120346974493,False,False,True,False,1.1861791140889986,0.5935690736203496,-17.53924877138918,1.3007584446503393,2.024545990416021,1.9850271343168724,1.3195134257865573,1.091709657903595
3.4400000000000004,0.9733730895987892,0.008491314010748,-19.285757368354016,1.0846,0.3599764283864588,-0.100444462303936,1.3208025829020271,1.5336937805412845,0.538385558826951,0.0,1.0512,0.5000698689168942,2.3784120346974493,True,False,False,False,1.186088956713358,0.004507868782033138,29.453060241915143,1.2292323085019148,2.024545990416021,-0.22064222044276624,1.3195134257865573,1.049857325576863
3.45,0.9733730895987892,0.008491314010748,-19.285757368354016,1.0846,0.3599764283864588,-0.100444462303936,1.3208025829020271,1.5052283015702823,0.8774168078915211,-10.45026210986113,1.0512,0.5000698689168942,2.3784120346974493,False,True,False,False,1.1766004637230238,0.9488492990334254,-94.43414302514124,1.2067817178169513,2.024545990416021,-0.22064222044276624,1.2089877875919413,1.0384325482475998
3.46,0.9733730895987892,0.008491314010748,-19.285757368354016,1.0725,0.3675427102854607,0.2298290707390904,1.3720063678409076,1.5052283015702823,0.8774168078915211,-10.45026210986113,1.0512,0.5000698689168942,2.3784120346974493,False,False,True,False,1.1766004637230238,0.9488492990334254,-94.43414302514124,1.1843311271319878,2.024545990416021,-0.22064222044276624,1.2089877875919413,1.0270077709183365
3.4699999999999998,0.975188732795652,0.0,-0.3552294573916138,1.0725,0.3675427102854607,0.2298290707390904,1.3720063678409076,1.5052283015702823,0.8774168078915211,-10.45026210986113,1.0512,0.5000698689168942,2.3784120346974493,True,False,False,False,1.177205678121978,0.0,47.442464951672285,1.0906157259450913,2.024545990416021,0.0,1.2089877875919413,1.0270104974987357
3.4800000000000004,0.975188732795652,0.0,-0.3552294573916138,1.0725,0.3675427102854607,0.2298290707390904,1.3720063678409076,1.4562935786629057,1.436018250472829,-16.392488168483787,1.0512,0.5000698689168942,2.3784120346974493,False,True,False,False,1.160894103819519,1.6311574302457785,-163.11574302456685,1.0677355954468088,2.024545990416021,0.0,1.2484297270149796,1.0276705897361853
3.49,0.975188732795652,0.0,-0.3552294573916138,1.0725,0.3675427102854607,0.2298290707390904,1.3720063678409076,1.4562935786629057,1.436018250472829,-16.392488168483787,1.0512,0.5000698689168942,2.3784120346974493,False,False,False,False,1.160894103819519,1.6311574302457785,-163.11574302456685,1.0448554649485264,2.024545990416021,0.0,1.2484297270149796,1.0283306819736349
3.5,0.975188732795652,0.0,-0.3552294573916138,1.0607,0.354136895158198,-0.4023299784943744,1.3324265245726108,1.4562935786629057,1.436018250472829,-16.392488168483787,1.0512,0.5000698689168942,2.3784120346974493,False,False,True,False,1.160894103819519,1.6311574302457785,-163.11574302456685,1.021975334450244,2.024545990416021,0.0,1.2484297270149796,1.0289907742110844
3.51,0.9491424762723172,0.6340719777157858,15.435894696200116,1.0607,0.354136895158198,-0.4023299784943744,1.3324265245726108,1.4562935786629057,1.436018250472829,-16.392488168483787,1.0512,0.5000698689168942,2.3784120346974493,True,False,False,False,1.152212018311741,0.2894028502592744,44.72515266621775,1.0692352002579986,2.024545990416021,2.513124322043824,1.2484297270149796,1.1184357231986035
3.5200000000000005,0.9491424762723172,0.6340719777157858,15.435894696200116,1.0607,0.354136895158198,-0.4023299784943744,1.3324265245726108,1.4133262418353123,1.2314550018913974,5.862835685617433,0.9796,0.5712209806977099,0.5676397744297457,False,True,False,False,1.1140229060358766,3.5,-321.0597149740509,1.1436665683709815,2.1873591993378523,2.513124322043824,1.5062139629990696,1.2148906296012212
3.5300000000000002,0.9491424762723172,0.6340719777157858,15.435894696200116,1.049,0.3500465292617364,-0.1223776397834986,1.3330878133426547,1.4133262418353123,1.2314550018913974,5.862835685617433,0.9796,0.5712209806977099,0.5676397744297457,False,False,True,False,1.1140229060358766,3.5,-321.0597149740509,1.2180979364839646,2.1873591993378523,2.513124322043824,1.5062139629990696,1.3113455360038389
3.54,0.9359086746179796,0.4077338621465984,-6.973484749316819,1.049,0.3500465292617364,-0.1223776397834986,1.3330878133426547,1.4133262418353123,1.2314550018913974,5.862835685617433,0.9796,0.5712209806977099,0.5676397744297457,True,False,False,False,1.109611638817764,0.22056336090563924,163.97183195472152,1.253680529779202,2.1873591993378523,1.6978637322380201,1.5062139629990696,1.394212765909693
3.55,0.9359086746179796,0.4077338621465984,-6.973484749316819,1.049,0.3500465292617364,-0.1223776397834986,1.3330878133426547,1.4133262418353123,1.2314550018913974,5.862835685617433,0.9796,0.5712209806977099,0.5676397744297457,False,False,False,False,1.109611638817764,0.22056336090563924,163.97183195472152,1.2537463826566455,2.1873591993378523,1.6978637322380201,1.5062139629990696,1.4220169237507887
3.5599999999999996,0.9359086746179796,0.4077338621465984,-6.973484749316819,1.0375,0.3432242401552527,-0.20361521692977,1.3212638764778106,1.3817081873071724,0.8291299434116646,10.550293430404098,0.9796,0.5712209806977099,0.5676397744297457,False,True,False,False,1.099072287308384,0.5269675754690063,-15.32021072816868,1.2940412327657016,2.1873591993378523,1.6978637322380201,1.608281895568044,1.4515222138013675
3.5700000000000003,0.9492057096024576,0.0,-14.215678460269917,1.0375,0.3432242401552527,-0.20361521692977,1.3212638764778106,1.3817081873071724,0.8291299434116646,10.550293430404098,0.9796,0.5712209806977099,0.5676397744297457,True,False,False,False,1.10350463230321,0.0,52.696757546897075,1.214687611166418,2.1873591993378523,-0.22844454412205495,1.608281895568044,1.4408929345677166
3.58,0.9492057096024576,0.0,-14.215678460269917,1.0375,0.3432242401552527,-0.20361521692977,1.3212638764778106,1.36589096291514,0.5873978740647688,8.977106229786378,0.9796,0.5712209806977099,0.5676397744297457,False,True,False,False,1.0982322241725326,0.5272408130677532,-52.72408130677644,1.2913413375437512,2.1873591993378523,-0.22844454412205495,1.6105345767144452,1.4536620517131884
3.59,0.9492057096024576,0.0,-14.215678460269917,1.0375,0.3432242401552527,-0.20361521692977,1.3212638764778106,1.36589096291514,0.5873978740647688,8.977106229786378,0.9796,0.5712209806977099,0.5676397744297457,False,False,False,False,1.0982322241725326,0.5272408130677532,-52.72408130677644,1.299789258163399,2.1873591993378523,-0.22844454412205495,1.6105345767144452,1.4403379036738246
3.5999999999999996,0.9492057096024576,0.0,-14.215678460269917,1.0261,0.3412670130586704,-0.0585909688708904,1.3313036454210552,1.36589096291514,0.5873978740647688,8.977106229786378,0.9796,0.5712209806977099,0.5676397744297457,False,False,True,False,1.0982322241725326,0.5272408130677532,-52.72408130677644,1.3082371787830465,2.1873591993378523,-0.22844454412205495,1.6105345767144452,1.4270137556344609
3.6100000000000003,0.9680703488884616,0.0,0.0,1.0261,0.3412670130586704,-0.0585909688708904,1.3313036454210552,1.36589096291514,0.5873978740647688,8.977106229786378,0.9796,0.5712209806977099,0.5676397744297457,True,False,False,False,1.1045204372678672,0.0,17.57469376892496,1.2389213170918476,2.1873591993378523,0.0,1.6105345767144452,1.4234857664897842
3.62,0.9680703488884616,0.0,0.0,1.0261,0.3412670130586704,-0.0585909688708904,1.3313036454210552,1.3686334009485412,0.0,18.583045382554488,0.9796,0.5712209806977099,0.5676397744297457,False,True,False,False,1.105434583279001,0.0,-0.0,1.1613457200122537,2.1873591993378523,0.0,0.14763631929978782,1.373584249291754
3.63,0.9680703488884616,0.0,0.0,1.0151,0.3297754361190291,-0.3445127088150483,1.2968845267457914,1.3686334009485412,0.0,18.583045382554488,0.9796,0.5712209806977099,0.5676397744297457,False,False,True,False,1.105434583279001,0.0,-0.0,1.0837701229326595,2.1873591993378523,0.0,0.14763631929978782,1.3236827320937237
3.6399999999999997,1.0403419459860697,0.0,0.0,1.0151,0.3297754361190291,-0.3445127088150483,1.2968845267457914,1.3686334009485412,0.0,18.583045382554488,0.9154,0.5374801483967603,-0.2824770646751497,True,False,False,False,1.1081251156448702,0.0,-0.0,1.075149862044605,2.4056961665438754,0.0,0.14763631929978782,1.314181320261788
3.6500000000000004,1.0403419459860697,0.0,0.0,1.0151,0.3297754361190291,-0.3445127088150483,1.2968845267457914,1.363802274960929,0.1348808608857597,-3.7657570264021554,0.9154,0.5374801483967603,-0.2824770646751497,False,True,False,False,1.1065147403156663,0.16103753292037193,-16.103753292036107,1.010577424588493,2.4056961665438754,0.0,0.23395683763430408,1.3079606777053379
3.66,1.0403419459860697,0.0,0.0,1.0041,0.3296539951666689,-0.0036394086474918,1.3150684625722626,1.363802274960929,0.1348808608857597,-3.7657570264021554,0.9154,0.5374801483967603,-0.2824770646751497,False,False,True,False,1.1065147403156663,0.16103753292037193,-16.103753292036107,0.9460049871323812,2.4056961665438754,0.0,0.23395683763430408,1.3017400351488875
3.67,1.0892252367828807,0.0,0.0,1.0041,0.3296539951666689,-0.0036394086474918,1.3150684625722626,1.363802274960929,0.1348808608857597,-3.7657570264021554,0.9154,0.5374801483967603,-0.2824770646751497,True,False,False,False,1.12280917058127,0.0,8.051876646018767,0.9445122265708432,2.4056961665438754,0.0,0.23395683763430408,1.2918420222517244
3.6799999999999997,1.0892252367828807,0.0,0.0,1.0041,0.3296539951666689,-0.0036394086474918,1.3150684625722626,1.363802274960929,0.1348808608857597,-3.7657570264021554,0.9154,0.5374801483967603,-0.2824770646751497,False,False,False,False,1.12280917058127,0.0,8.051876646018767,0.8721841953206912,2.4056961665438754,0.0,0.23395683763430408,1.2812866436975106
3.6900000000000004,1.0892252367828807,0.0,0.0,1.0041,0.3296539951666689,-0.0036394086474918,1.3150684625722626,1.3518522465421363,0.3307949495507808,-5.423199745225365,0.9154,0.5374801483967603,-0.2824770646751497,False,True,False,False,1.1188258277750058,0.19916714031320099,-9.95835701565982,0.8140652254798217,2.4056961665438754,0.0,0.8595393269920495,1.2811576399659264
3.7,1.0892252367828807,0.0,0.0,0.9932,0.3298533102988738,0.0060316290046292,1.335271399723066,1.3518522465421363,0.3307949495507808,-5.423199745225365,0.9154,0.5374801483967603,-0.2824770646751497,False,False,True,False,1.1188258277750058,0.19916714031320099,-9.95835701565982,0.7559462556389526,2.4056961665438754,0.0,0.8595393269920495,1.2810286362343415
3.71,1.0807580173081823,0.1960294922094556,4.538392081453128,0.9932,0.3298533102988738,0.0060316290046292,1.335271399723066,1.303945412658044,1.7173173337591658,-49.70269857129493,0.9154,0.5374801483967603,-0.2824770646751497,False,True,False,False,1.1000344766554087,0.9395675559798788,-37.02002078333469,0.7844074098720271,2.4056961665438754,0.7006810055859182,1.3976700717142057,1.2596610896404943
3.7199999999999998,1.0807580173081823,0.1960294922094556,4.538392081453128,0.9932,0.3298533102988738,0.0060316290046292,1.335271399723066,1.303945412658044,1.7173173337591658,-49.70269857129493,0.9154,0.5374801483967603,-0.2824770646751497,False,False,False,False,1.1000344766554087,0.9395675559798788,-37.02002078333469,0.785697061799873,2.4056961665438754,0.7006810055859182,1.3976700717142057,1.2312835856315485
3.7300000000000004,0.9922926452472226,3.5,152.60348806424264,0.9825,0.3195748495668595,-0.3069848170291936,1.305112699258904,1.303945412658044,1.7173173337591658,-49.70269857129493,0.9154,0.5374801483967603,-0.2824770646751497,False,False,True,False,1.0705460193017555,0.9395675559798788,-37.02002078333469,0.7898783785113603,2.4056961665438754,2.3646988082353864,1.3976700717142057,1.2306397116667607
3.74,0.9922926452472226,3.5,152.60348806424264,0.9825,0.3195748495668595,-0.3069848170291936,1.305112699258904,1.303945412658044,1.7173173337591658,-49.70269857129493,0.9154,0.5374801483967603,-0.2824770646751497,False,False,False,False,1.0705460193017555,0.9395675559798788,-37.02002078333469,0.8329084700405934,2.4056961665438754,2.3646988082353864,1.3976700717142057,1.2435835141987361
3.75,0.9922926452472226,3.5,152.60348806424264,0.9825,0.3195748495668595,-0.3069848170291936,1.305112699258904,1.2728568288784086,0.8856912210308301,23.692425246658107,0.9154,0.5374801483967603,-0.2824770646751497,False,True,False,False,1.060183158041877,0.9962829653382901,-1.4178852339602797,0.8864203593675407,2.4056961665438754,2.3646988082353864,1.7530843905747413,1.2624508887117205
3.76,0.9922926452472226,3.5,152.60348806424264,0.9721,0.3128152214924347,-0.2033187070488121,1.290930855893561,1.2728568288784086,0.8856912210308301,23.692425246658107,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,False,True,False,1.0432498247085438,0.9962829653382901,-1.4178852339602797,0.9017297157641583,2.1867183997328192,2.3646988082353864,1.7530843905747413,1.275967501568371
3.7700000000000005,0.875154361847609,3.225127536737696,-7.567967744020235,0.9721,0.3128152214924347,-0.2033187070488121,1.290930855893561,1.2728568288784086,0.8856912210308301,23.692425246658107,0.8645999999999999,0.4254864080209621,-0.938027840813592,True,False,False,False,1.0042037302420057,2.7989713899935005,-90.13442123275844,0.9875556372839027,2.1867183997328192,2.38454233333364,1.7530843905747413,1.3219199777826602
3.7800000000000002,0.875154361847609,3.225127536737696,-7.567967744020235,0.9721,0.3128152214924347,-0.2033187070488121,1.290930855893561,1.2305288597255724,1.3511446928919648,-14.857669783837768,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,True,False,False,0.9900944071910603,1.4109323050945666,138.80390848989634,1.021171119043832,2.1867183997328192,2.38454233333364,1.4885740386777913,1.3634264034462271
3.79,0.875154361847609,3.225127536737696,-7.567967744020235,0.9721,0.3128152214924347,-0.2033187070488121,1.290930855893561,1.2305288597255724,1.3511446928919648,-14.857669783837768,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,False,False,False,0.9900944071910603,1.4109323050945666,138.80390848989634,1.0547866008037614,2.1867183997328192,2.38454233333364,1.4885740386777913,1.404932829109794
3.8,0.875154361847609,3.225127536737696,-7.567967744020235,0.9616,0.3141226679533059,0.0391141495709502,1.316858911337529,1.2305288597255724,1.3511446928919648,-14.857669783837768,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,False,True,False,0.9900944071910603,1.4109323050945666,138.80390848989634,1.0884020825636909,2.1867183997328192,2.38454233333364,1.4885740386777913,1.4464392547733609
3.8099999999999996,0.8694285214359583,0.1571999360983572,-84.22833821801456,0.9616,0.3141226679533059,0.0391141495709502,1.316858911337529,1.2305288597255724,1.3511446928919648,-14.857669783837768,0.8645999999999999,0.4254864080209621,-0.938027840813592,True,False,False,False,0.9881857937205102,0.06362044901833995,44.91039520254185,1.0931063821243803,2.1867183997328192,0.359135697131596,1.4885740386777913,1.4503814940981925
3.8200000000000003,0.8694285214359583,0.1571999360983572,-84.22833821801456,0.9616,0.3141226679533059,0.0391141495709502,1.316858911337529,1.1695912205874532,1.4997048498533831,-3.6561375045238695,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,True,False,False,0.967873247341137,2.0312546379371814,-196.76341889187088,1.193168483040731,2.1867183997328192,0.359135697131596,1.700374647137939,1.4822353811876043
3.83,0.8694285214359583,0.1571999360983572,-84.22833821801456,0.9514,0.3055104012513685,-0.2579546133130106,1.292929612356873,1.1695912205874532,1.4997048498533831,-3.6561375045238695,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,False,True,False,0.967873247341137,2.0312546379371814,-196.76341889187088,1.293230583957082,2.1867183997328192,0.359135697131596,1.700374647137939,1.5140892682770164
3.84,0.9129426956561838,0.0,-4.421817732890333,0.9514,0.3055104012513685,-0.2579546133130106,1.292929612356873,1.1695912205874532,1.4997048498533831,-3.6561375045238695,0.8645999999999999,0.4254864080209621,-0.938027840813592,True,False,False,False,0.9823779720812124,0.0,101.56273189686124,1.3041255060831642,2.1867183997328192,-0.09182353346012095,1.700374647137939,1.5347882187364659
3.8499999999999996,0.9129426956561838,0.0,-4.421817732890333,0.9514,0.3055104012513685,-0.2579546133130106,1.292929612356873,1.1430288558721098,0.9854240238694332,19.07904986513724,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,True,False,False,0.9735238505094311,0.8854121571781415,-88.54121571781603,1.3896645403498098,2.1867183997328192,-0.09182353346012095,1.979752903615005,1.558704798164958
3.8600000000000003,0.9129426956561838,0.0,-4.421817732890333,0.9415,0.2957605503464599,-0.2912748757001708,1.2619900766217929,1.1430288558721098,0.9854240238694332,19.07904986513724,0.8645999999999999,0.4254864080209621,-0.938027840813592,False,False,True,False,0.9735238505094311,0.8854121571781415,-88.54121571781603,1.4752035746164556,2.1867183997328192,-0.09182353346012095,1.979752903615005,1.58262137759345
3.87,0.9111359360677768,0.0694459660941334,2.669277217451983,0.9415,0.2957605503464599,-0.2912748757001708,1.2619900766217929,1.1430288558721098,0.9854240238694332,19.07904986513724,0.8645999999999999,0.4254864080209621,-0.938027840813592,True,False,False,False,0.9729215973132955,0.030112659806779546,42.76497486856711,1.479040432404791,2.1867183997328192,0.14959172060949458,1.979752903615005,1.610561544589769
3.88,0.9111359360677768,0.0694459660941334,2.669277217451983,0.9415,0.2957605503464599,-0.2912748757001708,1.2619900766217929,1.1430288558721098,0.9854240238694332,19.07904986513724,0.8102,0.4370503523140019,0.0929048883715542,False,False,False,True,0.9547882639799622,1.813333333333372,-178.32206735266305,1.5738003913239986,2.502272918768638,0.14959172060949458,1.979752903615005,1.6437609535700184
3.8899999999999997,0.9111359360677768,0.0694459660941334,2.669277217451983,0.9415,0.2957605503464599,-0.2912748757001708,1.2619900766217929,1.0634340401979754,2.0142867703690936,-26.03718095515791,0.8102,0.4370503523140019,0.0929048883715542,False,True,False,False,0.9282566587552507,2.6531605224712105,-83.98271891378563,1.658489056144116,2.502272918768638,0.14959172060949458,1.7685732817574675,1.6630143273633462
3.9000000000000004,0.9111359360677768,0.0694459660941334,2.669277217451983,0.9316,0.2986106821305549,0.0859676561828867,1.295919695954683,1.0634340401979754,2.0142867703690936,-26.03718095515791,0.8102,0.4370503523140019,0.0929048883715542,False,False,True,False,0.9282566587552507,2.6531605224712105,-83.98271891378563,1.743177720964233,2.502272918768638,0.14959172060949458,1.7685732817574675,1.6822677011566742
3.91,0.8866237481295742,0.5481054537282581,10.703078660805778,0.9316,0.2986106821305549,0.0859676561828867,1.295919695954683,1.0634340401979754,2.0142867703690936,-26.03718095515791,0.8102,0.4370503523140019,0.0929048883715542,True,False,False,False,0.9200859294425165,0.40853646563669577,112.23120284172315,1.7654457937047385,2.502272918768638,2.7742169677311446,1.7685732817574675,1.724617966563562
3.92,0.8866237481295742,0.5481054537282581,10.703078660805778,0.9316,0.2986106821305549,0.0859676561828867,1.295919695954683,1.0105918681071349,1.7741912683173318,8.061276182406193,0.8102,0.4370503523140019,0.0929048883715542,False,True,False,False,0.902471872078903,1.761405736361392,-135.28692707247248,1.791178597639411,2.502272918768638,2.7742169677311446,2.26280592008515,1.7752054426092443
3.9299999999999997,0.8866237481295742,0.5481054537282581,10.703078660805778,0.9221,0.2855467878330867,-0.3926687424455828,1.246007501106598,1.0105918681071349,1.7741912683173318,8.061276182406193,0.8102,0.4370503523140019,0.0929048883715542,False,False,True,False,0.902471872078903,1.761405736361392,-135.28692707247248,1.8140197367904416,2.502272918768638,2.7742169677311446,2.26280592008515,1.7980592886107682
3.9400000000000004,0.8768724648666681,0.3514930491720576,-7.087056310362322,0.9221,0.2855467878330867,-0.3926687424455828,1.246007501106598,1.0105918681071349,1.7741912683173318,8.061276182406193,0.8102,0.4370503523140019,0.0929048883715542,True,False,False,False,0.8992214443246009,0.16252138771509952,79.94421743231278,1.7695477156560184,2.502272918768638,1.5447765496876933,2.26280592008515,1.800422460978235
3.95,0.8768724648666681,0.3514930491720576,-7.087056310362322,0.9221,0.2855467878330867,-0.3926687424455828,1.246007501106598,1.0651325417998896,0.0,55.94564524665016,0.8102,0.4370503523140019,0.0929048883715542,False,True,False,False,0.9174016688888527,0.0,16.2521387715103,1.6833628587337697,2.502272918768638,1.5447765496876933,0.19611483739981936,1.7624172099866044
3.96,0.8768724648666681,0.3514930491720576,-7.087056310362322,0.9127,0.283417723473063,-0.0641930397920807,1.2532255839144948,1.0651325417998896,0.0,55.94564524665016,0.8102,0.4370503523140019,0.0929048883715542,False,False,True,False,0.9174016688888527,0.0,16.2521387715103,1.5951515375102385,2.502272918768638,1.5447765496876933,0.19611483739981936,1.7280615884418242
3.9699999999999998,0.851522253024031,0.8731759504290041,17.96911859968924,0.9127,0.283417723473063,-0.0641930397920807,1.2532255839144948,1.0651325417998896,0.0,55.94564524665016,0.8102,0.4370503523140019,0.0929048883715542,True,False,False,False,0.9089515982746402,0.42250353071063074,-21.12517653553199,1.5883881854949027,2.502272918768638,2.952120436096716,0.19611483739981936,1.7168309729188909
3.9800000000000004,0.851522253024031,0.8731759504290041,17.96911859968924,0.9127,0.283417723473063,-0.0641930397920807,1.2532255839144948,1.0823192161371988,0.0,-0.0,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,False,False,True,0.9039471563870766,0.5004441887563322,-7.794065804569623,1.5830728709010162,1.9606407992021149,2.952120436096716,0.0,1.6977130806448006
3.99,0.851522253024031,0.8731759504290041,17.96911859968924,0.9127,0.283417723473063,-0.0641930397920807,1.2532255839144948,1.0823192161371988,0.0,-0.0,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,False,False,False,0.9039471563870766,0.5004441887563322,-7.794065804569623,1.5777575563071298,1.9606407992021149,2.952120436096716,0.0,1.67859518837071
4.0,0.851522253024031,0.8731759504290041,17.96911859968924,0.9035,0.2757084989182634,-0.2310324706334354,1.229962932753166,1.0823192161371988,0.0,-0.0,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,False,True,False,0.9039471563870766,0.5004441887563322,-7.794065804569623,1.5724422417132433,1.9606407992021149,2.952120436096716,0.0,1.6594772960966195
4.01,0.8279679824085242,0.566058640432517,-7.380674604097191,0.9035,0.2757084989182634,-0.2310324706334354,1.229962932753166,1.0464667624181336,1.14196780231332,-36.37381340030402,0.7779999999999999,0.3332624581372675,-1.0741803955971736,True,False,False,False,0.8841449149422193,0.6600747148285913,-5.321017535742081,1.678915974844854,1.9606407992021149,2.6079871422974468,1.8049374309544717,1.6984629167118168
4.0200000000000005,0.8279679824085242,0.566058640432517,-7.380674604097191,0.9035,0.2757084989182634,-0.2310324706334354,1.229962932753166,1.0464667624181336,1.14196780231332,-36.37381340030402,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,False,False,False,0.8841449149422193,0.6600747148285913,-5.321017535742081,1.6994077670426477,1.9606407992021149,2.6079871422974468,1.8049374309544717,1.7339185271860118
4.03,0.8279679824085242,0.566058640432517,-7.380674604097191,0.8946,0.2653580915016746,-0.3086027368910977,1.1908983034505318,1.0464667624181336,1.14196780231332,-36.37381340030402,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,False,True,False,0.8841449149422193,0.6600747148285913,-5.321017535742081,1.7198995592404418,1.9606407992021149,2.6079871422974468,1.8049374309544717,1.7693741376602063
4.04,0.8369476900469242,0.0,-22.4285814984684,0.8946,0.2653580915016746,-0.3086027368910977,1.1908983034505318,1.0464667624181336,1.14196780231332,-36.37381340030402,0.7779999999999999,0.3332624581372675,-1.0741803955971736,True,False,False,False,0.8871381508216859,0.0,22.002490494286192,1.7216037213103572,1.9606407992021149,-0.27584540397704205,1.8049374309544717,1.7642818595396879
4.05,0.8369476900469242,0.0,-22.4285814984684,0.8946,0.2653580915016746,-0.3086027368910977,1.1908983034505318,0.901636356297428,3.5,-61.875278085604414,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,True,False,False,0.8388613487814508,3.5,-350.00000000000745,1.7460121077622646,1.9606407992021149,-0.27584540397704205,2.213716720054476,1.7613462652962184
4.06,0.8369476900469242,0.0,-22.4285814984684,0.8858,0.2636139847698198,-0.0522466960736501,1.198870876486322,0.901636356297428,3.5,-61.875278085604414,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,False,True,False,0.8388613487814508,3.5,-350.00000000000745,1.770420494214172,1.9606407992021149,-0.27584540397704205,2.213716720054476,1.7584106710527494
4.07,0.8369476900469242,0.0,-22.4285814984684,0.8858,0.2636139847698198,-0.0522466960736501,1.198870876486322,0.901636356297428,3.5,-61.875278085604414,0.7779999999999999,0.3332624581372675,-1.0741803955971736,False,False,False,False,0.8388613487814508,3.5,-350.00000000000745,1.8830577922229952,1.9606407992021149,-0.27584540397704205,2.213716720054476,1.7514514892414534
4.08,0.8476079373028729,0.0,0.0,0.8858,0.2636139847698198,-0.0522466960736501,1.198870876486322,0.901636356297428,3.5,-61.875278085604414,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,False,True,0.8360147645334336,0.09488614160057265,113.50379527997997,1.8086946763045675,1.0013061854239638,0.0,2.213716720054476,1.7278415786162082
4.09,0.8476079373028729,0.0,0.0,0.8858,0.2636139847698198,-0.0522466960736501,1.198870876486322,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,True,False,False,0.7842868518752094,3.5,-340.51138583995,1.8409771237699257,1.0013061854239638,0.0,3.3616362196613534,1.7268833200153704
4.1,0.8476079373028729,0.0,0.0,0.8772,0.2604106106059584,-0.0969991420942452,1.1984627351637906,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,True,False,0.7842868518752094,3.5,-340.51138583995,1.8732595712352844,1.0013061854239638,0.0,3.3616362196613534,1.7259250614145323
4.11,0.8635099597132634,0.0,0.0,0.8772,0.2604106106059584,-0.0969991420942452,1.1984627351637906,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,True,False,False,False,0.7895875260120063,0.0,174.99999999999596,1.7813869131210356,1.0013061854239638,0.0,3.3616362196613534,1.681223048695
4.12,0.8635099597132634,0.0,0.0,0.8772,0.2604106106059584,-0.0969991420942452,1.1984627351637906,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,False,False,0.7895875260120063,0.0,174.99999999999596,1.6860495238126212,1.0013061854239638,0.0,3.3616362196613534,1.628283825336673
4.13,0.8951652240346306,0.0,0.0,0.8689,0.2478831377346164,-0.3741384678594625,1.1436247622223037,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,True,False,0.8001392807857953,0.0,174.99999999999596,1.590370564127874,1.0013061854239638,0.0,3.3616362196613534,1.5753446019783461
4.14,0.8951652240346306,0.0,0.0,0.8689,0.2478831377346164,-0.3741384678594625,1.1436247622223037,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,False,False,0.8001392807857953,0.0,174.99999999999596,1.562004764728581,1.0013061854239638,0.0,3.3616362196613534,1.5428960522540767
4.15,0.8951652240346306,0.0,0.0,0.8689,0.2478831377346164,-0.3741384678594625,1.1436247622223037,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,False,False,0.8001392807857953,0.0,174.99999999999596,1.5648700033193992,1.0013061854239638,0.0,3.3616362196613534,1.5448923539078963
4.16,0.8951652240346306,0.0,0.0,0.8607,0.2453655827492444,-0.0753318714742752,1.1457558279013378,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,True,False,0.8001392807857953,0.0,174.99999999999596,1.567735241910217,1.0013061854239638,0.0,3.3616362196613534,1.5468886555617156
4.17,0.9330375261658144,0.0,0.0,0.8607,0.2453655827492444,-0.0753318714742752,1.1457558279013378,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,True,False,False,False,0.81276338149619,0.0,-0.0,1.4792863195726196,1.0013061854239638,0.0,3.3616362196613534,1.5254292257753845
4.18,0.9330375261658144,0.0,0.0,0.8607,0.2453655827492444,-0.0753318714742752,1.1457558279013378,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,False,False,0.81276338149619,0.0,-0.0,1.3660145076572667,1.0013061854239638,0.0,3.3616362196613534,1.5162655786051593
4.19,0.9330375261658144,0.0,0.0,0.8607,0.2453655827492444,-0.0753318714742752,1.1457558279013378,0.7464526183227556,3.5,-0.0,0.7587999999999999,0.1902370353460421,-1.417121479735259,False,False,False,False,0.81276338149619,0.0,-0.0,1.252742695741914,1.0013061854239638,0.0,3.3616362196613534,1.507101931434934
4.2,0.9330375261658144,0.0,0.0,0.8529,0.233066243402435,-0.3675077971657202,1.0890122786440188,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,False,False,False,True,0.8484967148295234,0.0,-0.0,1.1394708838265615,-0.017109037522509824,0.0,3.3616362196613534,1.480964697215601
4.21,0.983600023049792,0.0,0.0,0.8529,0.233066243402435,-0.3675077971657202,1.0890122786440188,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,True,False,False,False,0.865350880457516,0.0,-0.0,1.0189169907124165,-0.017109037522509824,0.0,3.3616362196613534,1.4304807273770146
4.22,0.983600023049792,0.0,0.0,0.8529,0.233066243402435,-0.3675077971657202,1.0890122786440188,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,False,False,False,False,0.865350880457516,0.0,-0.0,0.8983630975982718,-0.017109037522509824,0.0,3.3616362196613534,1.3799967575384282
4.23,0.983600023049792,0.0,0.0,0.8453,0.2306237230728602,-0.0741188331694331,1.0897824228610065,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,False,False,True,False,0.865350880457516,0.0,-0.0,0.7778092044841272,-0.017109037522509824,0.0,3.3616362196613534,1.3295127876998416
4.24,0.983600023049792,0.0,0.0,0.8453,0.2306237230728602,-0.0741188331694331,1.0897824228610065,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,False,False,False,False,0.865350880457516,0.0,-0.0,0.7652101202881293,-0.017109037522509824,0.0,3.3616362196613534,1.3270926936324965
4.25,0.983600023049792,0.0,0.0,0.8453,0.2306237230728602,-0.0741188331694331,1.0897824228610065,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,False,False,False,False,0.865350880457516,0.0,-0.0,0.6415337208414603,-0.017109037522509824,0.0,3.3616362196613534,1.3178596114134846
4.26,1.04328605116119,0.0,0.0,0.8382,0.2124181442193532,-0.5446753907747892,0.9932199645006852,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,False,False,True,False,0.8852462231613152,0.0,-0.0,0.5178573213947912,-0.017109037522509824,0.0,3.3616362196613534,1.308626529194473
4.2700000000000005,1.04328605116119,0.0,0.0,0.8382,0.2124181442193532,-0.5446753907747892,0.9932199645006852,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,False,False,False,False,0.8852462231613152,0.0,-0.0,0.3941809219481222,-0.017109037522509824,0.0,3.3616362196613534,1.299393446975461
4.28,1.0951486579709495,0.0,0.0,0.8382,0.2124181442193532,-0.5446753907747892,0.9932199645006852,0.7464526183227556,3.5,-0.0,0.866,0.0,-1.5890375693798289,True,False,False,False,0.9025337587645684,0.0,-0.0,0.3665818352978319,-0.017109037522509824,0.0,3.3616362196613534,1.301551851586468
4.29,1.0951486579709495,0.0,0.0,0.8382,0.2124181442193532,-0.5446753907747892,0.9932199645006852,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,False,True,0.9924670920979016,0.0,-0.0,0.22819941795356327,0.0,0.0,3.3616362196613534,1.2848634151627352
4.3,1.0951486579709495,0.0,0.0,0.8311,0.2135121558785531,0.0328992659031037,1.0137155796386386,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,True,False,0.9924670920979016,0.0,-0.0,0.08981700060929461,0.0,0.0,3.3616362196613534,1.2681749787390024
4.31,1.1448761569745367,0.0,0.0,0.8311,0.2135121558785531,0.0328992659031037,1.0137155796386386,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,True,False,False,False,1.0090429250990975,0.0,-0.0,0.07461978692352392,0.0,0.0,3.3616362196613534,1.2514865423152697
4.319999999999999,1.1448761569745367,0.0,0.0,0.8311,0.2135121558785531,0.0328992659031037,1.0137155796386386,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,False,False,1.0090429250990975,0.0,-0.0,0.05942257323775322,0.0,0.0,3.3616362196613534,1.234798105891537
4.329999999999999,1.1448761569745367,0.0,0.0,0.8245,0.1963418070490682,-0.5107965631581727,0.9191186655775332,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,True,False,1.0090429250990975,0.0,-0.0,0.04456692992831491,0.0,0.0,3.3616362196613534,1.2181096694678044
4.340000000000001,1.21081840570068,0.0,0.0,0.8245,0.1963418070490682,-0.5107965631581727,0.9191186655775332,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,True,False,False,False,1.0310236746744785,0.0,-0.0,0.029711286618876603,0.0,0.0,3.3616362196613534,1.2014212330440717
4.3500000000000005,1.21081840570068,0.0,0.0,0.8245,0.1963418070490682,-0.5107965631581727,0.9191186655775332,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,False,False,1.0310236746744785,0.0,-0.0,0.014855643309438301,0.0,0.0,3.3616362196613534,1.184732796620339
4.36,1.21081840570068,0.0,0.0,0.8181,0.193318898855558,-0.0913102005173203,0.9117361454410525,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,True,False,1.0310236746744785,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1680443601966062
4.37,1.297686386479243,0.0,0.0,0.8181,0.193318898855558,-0.0913102005173203,0.9117361454410525,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,True,False,False,False,1.0599796682673326,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1513559237728734
4.38,1.297686386479243,0.0,0.0,0.8181,0.193318898855558,-0.0913102005173203,0.9117361454410525,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,False,False,1.0599796682673326,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1346674873491407
4.39,1.297686386479243,0.0,0.0,0.8181,0.193318898855558,-0.0913102005173203,0.9117361454410525,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,False,False,1.0599796682673326,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.117979050925408
4.3999999999999995,1.297686386479243,0.0,0.0,0.812,0.1810193872357247,-0.3649918125771981,0.8439060043052499,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,False,False,True,False,1.0599796682673326,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.118264201550783
4.409999999999999,1.3889264815475402,0.0,0.0,0.812,0.1810193872357247,-0.3649918125771981,0.8439060043052499,0.7464526183227556,3.5,-0.0,1.1358,0.0,0.0,True,False,False,False,1.0903930332900984,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1185493521761583
4.420000000000001,1.3889264815475402,0.0,0.0,0.812,0.1810193872357247,-0.3649918125771981,0.8439060043052499,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,False,False,False,False,1.199259699956765,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1188345028015334
4.430000000000001,1.3889264815475402,0.0,0.0,0.8062,0.1749017655187248,-0.1844797998411991,0.8142159072788465,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,False,False,True,False,1.199259699956765,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1191196534269086
4.44,1.517855107494982,0.0,0.0,0.8062,0.1749017655187248,-0.1844797998411991,0.8142159072788465,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,True,False,False,False,1.2422359086059125,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.119404804052284
4.45,1.517855107494982,0.0,0.0,0.8062,0.1749017655187248,-0.1844797998411991,0.8142159072788465,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,False,False,False,False,1.2422359086059125,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.119689954677659
4.46,1.517855107494982,0.0,0.0,0.8007,0.1641921222172198,-0.319716193066097,0.7530585623588305,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,False,False,True,False,1.2422359086059125,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1199751053030342
4.47,1.6411581832244937,0.0,0.0,0.8007,0.1641921222172198,-0.319716193066097,0.7530585623588305,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,True,False,False,False,1.283336933849083,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1202602559284094
4.4799999999999995,1.6411581832244937,0.0,0.0,0.8007,0.1641921222172198,-0.319716193066097,0.7530585623588305,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,False,False,False,False,1.283336933849083,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.489999999999999,1.6411581832244937,0.0,0.0,0.7957,0.1502577220448524,-0.4187502455922625,0.6682575813612037,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,False,False,True,False,1.283336933849083,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.500000000000001,1.6411581832244937,0.0,0.0,0.7957,0.1502577220448524,-0.4187502455922625,0.6682575813612037,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,False,False,False,False,1.283336933849083,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.510000000000001,1.76801756142217,0.0,0.0,0.7957,0.1502577220448524,-0.4187502455922625,0.6682575813612037,0.7464526183227556,3.5,-0.0,1.4624,0.0,0.0,True,False,False,False,1.3256233932483086,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.5200000000000005,1.76801756142217,0.0,0.0,0.7957,0.1502577220448524,-0.4187502455922625,0.6682575813612037,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,True,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.53,1.76801756142217,0.0,0.0,0.7907,0.1498427250757561,-0.0124368553495155,0.6727331206814958,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.54,1.76801756142217,0.0,0.0,0.7907,0.1498427250757561,-0.0124368553495155,0.6727331206814958,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.55,1.76801756142217,0.0,0.0,0.7907,0.1498427250757561,-0.0124368553495155,0.6727331206814958,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.56,1.76801756142217,0.0,0.0,0.7861,0.138443728763937,-0.3430694681683962,0.6019747871143206,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,True,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.569999999999999,1.76801756142217,0.0,0.0,0.7861,0.138443728763937,-0.3430694681683962,0.6019747871143206,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.579999999999999,1.76801756142217,0.0,0.0,0.7861,0.138443728763937,-0.3430694681683962,0.6019747871143206,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.590000000000001,1.76801756142217,0.0,0.0,0.7861,0.138443728763937,-0.3430694681683962,0.6019747871143206,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.6000000000000005,1.76801756142217,0.0,0.0,0.782,0.1229483813515745,-0.464665337275678,0.5010548853712367,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,True,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.61,1.76801756142217,0.0,0.0,0.782,0.1229483813515745,-0.464665337275678,0.5010548853712367,0.7464526183227556,3.5,-0.0,1.7878,0.0,0.0,False,False,False,False,1.4340900599149753,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.62,1.76801756142217,0.0,0.0,0.782,0.1229483813515745,-0.464665337275678,0.5010548853712367,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,False,True,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.63,1.76801756142217,0.0,0.0,0.7781,0.1173102245425985,-0.1695931900685525,0.46640243743760984,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,True,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.64,1.76801756142217,0.0,0.0,0.7781,0.1173102245425985,-0.1695931900685525,0.46640243743760984,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,False,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.6499999999999995,1.76801756142217,0.0,0.0,0.7781,0.1173102245425985,-0.1695931900685525,0.46640243743760984,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,False,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.659999999999999,1.76801756142217,0.0,0.0,0.7747,0.1018711696440177,-0.4625866413872483,0.362212868004857,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,True,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.670000000000001,1.76801756142217,0.0,0.0,0.7747,0.1018711696440177,-0.4625866413872483,0.362212868004857,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,False,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.680000000000001,1.76801756142217,0.0,0.0,0.7747,0.1018711696440177,-0.4625866413872483,0.362212868004857,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,False,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.69,1.76801756142217,0.0,0.0,0.7747,0.1018711696440177,-0.4625866413872483,0.362212868004857,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,False,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.7,1.76801756142217,0.0,0.0,0.7714,0.0995553435998848,-0.069864502285213,0.34867490035808635,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,True,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.71,1.76801756142217,0.0,0.0,0.7714,0.0995553435998848,-0.069864502285213,0.34867490035808635,0.7464526183227556,3.5,-0.0,2.08,0.0,0.0,False,False,False,False,1.5314900599149752,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.72,1.76801756142217,0.0,0.0,0.7714,0.0995553435998848,-0.069864502285213,0.34867490035808635,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,False,True,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.7299999999999995,1.76801756142217,0.0,0.0,0.7686,0.0840932156476824,-0.4643785929487891,0.24144469473574506,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,True,False,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.739999999999999,1.76801756142217,0.0,0.0,0.7686,0.0840932156476824,-0.4643785929487891,0.24144469473574506,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,False,False,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.750000000000001,1.76801756142217,0.0,0.0,0.7686,0.0840932156476824,-0.4643785929487891,0.24144469473574506,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,False,False,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.760000000000001,1.76801756142217,0.0,0.0,0.7661,0.0744456006342496,-0.2872889977452095,0.17413590077536042,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,True,False,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.7700000000000005,1.76801756142217,0.0,0.0,0.7661,0.0744456006342496,-0.2872889977452095,0.17413590077536042,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,False,False,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.78,1.76801756142217,0.0,0.0,0.7661,0.0744456006342496,-0.2872889977452095,0.17413590077536042,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,False,False,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845
4.79,1.76801756142217,0.0,0.0,0.7661,0.0744456006342496,-0.2872889977452095,0.17413590077536042,0.7464526183227556,3.5,-0.0,2.2642,0.0,0.0,False,False,False,False,1.5928900599149756,0.0,-0.0,0.0,0.0,0.0,3.3616362196613534,1.1205454065537845


==> sensors.csv <==
timestamp,distance_tracker,distance_range,distance_drone,distance_wheelchair
0.0,2.5723,,,
0.033132032000000144,2.569,,,
0.06648601600000026,2.5629,,,
0.09974809600000034,2.5542,,,
0.13324416000000028,2.5426,,,
0.1666408960000001,2.5287,,,
0.19984256,2.513,,,
0.2332797440000003,2.4956,,,
0.26653747200000044,2.4771,,,
0.3000043520000002,2.458,,,
0.33318169600000047,2.4387,,,
0.36646835200000005,2.4201,,,
0.40003660799999974,2.4023,,,
0.43309516800000036,2.3856,,,
0.46650086400000035,2.37,,,
0.49993087999999997,2.3553,,,
0.5331663359999999,2.3413,,,
0.5663953920000004,2.3276,,,
0.5999769600000002,2.3138,,,
0.6329198080000005,2.2994,,,
0.6666337279999999,2.2845,,,
0.6998072320000004,2.2687,,,
0.7331719679999997,2.2523,,,
0.7664783360000005,2.2354,,,
0.7998640640000003,2.2182,,,
0.8331274239999997,2.201,,,
0.8663964159999997,2.1841,,,
0.899958528,2.1676,,,
0.9332853759999997,2.1514,,,
0.966634752,2.1359,,,
1.0000663039999997,2.1209,,,
1.033154048,2.1063,,,
1.0665418239999997,2.0917,,,
1.10011392,2.0772,,,
1.1327751680000002,2.0624,,,
1.16644608,2.0473,,,
1.1998448640000001,2.0317,,,
1.2331903999999998,2.0158,,,
1.2668684800000003,1.9997,,,
1.2999669760000003,1.9835,,,
1.3331901440000005,1.9675,,,
1.3665159679999999,1.9512,,,
1.4000570880000005,1.9355,,,
1.4332986879999998,1.9202,,,
1.46674432,1.9049,,,
1.4998251520000005,1.8898,,,
1.533100288,1.8749,,,
1.5665584639999999,1.8599,,,
1.5998781439999998,1.845,,,
1.6330375679999998,1.8298,,,
1.6667402239999998,1.8147,,,
1.6999662080000002,1.7994,,,
1.733215488,1.784,,,
1.7666723840000005,1.7687,,,
1.799964416,1.7533,,,
1.8330501120000005,1.7379,,,
1.8665408,1.7226,,,
1.900105216,1.7075,,,
1.9332590080000003,1.6924,,,
1.9662374400000004,1.6777,,,
1.9998917120000002,1.6628,,,
2.0330096639999997,1.6481,,,
2.066387456,1.6336,,,
2.0998638080000003,1.6188,,,
2.1330347520000004,1.6041,,,
2.166443008,1.5895,,,
2.1998074880000003,1.5747,,,
2.233186816,1.5599,,,
2.2665326080000003,1.545,,,
2.299947264,1.5302,,,
2.3329978880000004,1.5155,,,
2.366451456,1.5007,,,
2.39997696,1.4862,,,
2.433487616,1.4718,,,
2.4666577920000003,1.4575,,,
2.4998384639999998,1.4434,,,
2.5333273600000004,1.4293,,,
2.566439936,1.4152,,,
2.5998768640000005,1.4014,,,
2.633248,1.3876,,,
2.666555904,1.3735,,,
2.6998579200000004,1.3598,,,
2.7333862399999997,1.3458,,,
2.7664207359999997,1.3319,,,
2.7998658560000003,1.3179,,,
2.833013504,1.3041,,,
2.866348544,1.2905,,,
2.90006784,1.2767,,,
2.933171456,1.2632,,,
2.9665984000000005,1.2498,,,
3.000321024,1.2365,,,
3.0329057280000002,1.2233,,,
3.06656128,1.2103,,,
3.099904512,1.1973,,,
3.1327155200000005,1.1844,,,
3.1662612480000005,1.1716,,,
3.19988352,1.1589,,,
3.2330611200000003,1.1462,,,
3.2665492480000005,1.1338,,,
3.299789056,1.1212,,,
3.3329198079999998,1.1089,,,
3.3664959999999997,1.0967,,,
3.4001093120000005,1.0846,,,
3.4330306560000006,1.0725,,,
3.466351104,1.0607,,,
3.499775232,1.049,,,
3.533281024,1.0375,,,
3.5666859520000003,1.0261,,,
3.6000419839999998,1.0151,,,
3.633410304,1.0041,,,
3.6664552960000005,0.9932,,,
3.6999372800000003,0.9825,,,
3.7331837439999997,0.9721,,,
3.7666101760000004,0.9616,,,
3.7999969280000006,0.9514,,,
3.8334699519999997,0.9415,,,
3.866623488,0.9316,,,
3.899892992,0.9221,,,
3.9330595840000004,0.9127,,,
3.9664281600000004,0.9035,,,
3.999967744,0.8946,,,
4.033349888,0.8858,,,
4.066374656,0.8772,,,
4.099858176000001,0.8689,,,
4.133277696,0.8607,,,
4.166744576,0.8529,,,
4.199698688,0.8453,,,
4.2331233280000005,0.8382,,,
4.266376704,0.8311,,,
4.299991552000001,0.8245,,,
4.3330974719999995,0.8181,,,
4.366795519999999,0.812,,,
4.399956992000001,0.8062,,,
4.433454336,0.8007,,,
4.466730495999999,0.7957,,,
4.500098816,0.7907,,,
4.533325312,0.7861,,,
4.566672639999999,0.782,,,
4.599917823999999,0.7781,,,
4.633293312,0.7747,,,
4.666440704,0.7714,,,
4.699737088,0.7686,,,
4.733318656000001,0.7661,,,
0.029884159999999937,,,,
0.12992563199999996,,,,
0.25559014400000013,,,,
0.3693698560000005,,,,
0.49084006400000035,,2.2847999999999997,,
0.5894927360000004,,2.2698,,
0.6952442880000005,,2.2538,,
0.8039319039999997,,2.2242,,
0.9073505280000003,,2.2369999999999997,,
1.0416629760000005,,2.1904000000000003,,
1.1526927360000006,,2.1382000000000003,,
1.2511669760000004,,2.0832,,
1.35089536,,2.0312,,
1.4799068159999997,,1.9544000000000001,,
1.5824161280000002,,1.8914000000000002,,
1.6927185920000003,,1.8297999999999999,,
1.7908103679999998,,1.7612,,
1.8900582400000001,,1.693,,
2.0081748480000003,,1.6169999999999998,,
2.1297594880000004,,1.5444,,
2.230125824,,1.4742,,
2.35458048,,1.4103999999999999,,
2.4627852800000003,,1.3528,,
2.5663749120000006,,1.31,,
2.6694707200000005,,1.2696,,
2.7913932800000003,,1.226,,
2.8898565119999997,,1.1764000000000001,,
3.223636224,,1.1221999999999999,,
3.365616384,,1.0512000000000001,,
3.49096192,,0.9795999999999999,,
3.6104081920000004,,0.9154,,
3.7298009600000004,,0.8645999999999999,,
3.854271744,,0.8102,,
3.9508922880000004,,0.7779999999999999,,
4.051819008,,0.7587999999999999,,
4.171537408,,0.866,,
4.265846016,,1.1358000000000001,,
4.390527488000001,,1.4624,,
4.491640832000001,,1.7878,,
4.590084352000001,,2.08,,
4.6901347840000005,,2.2642,,
0.009754880000000021,,,,
0.023381504000000053,,,,
0.06462464000000034,,,,
0.09204838399999993,,,,
0.12499993600000003,,,,
0.16333568000000032,,,,
0.18966041600000016,,,,
0.22289587200000005,,,,
0.27261311999999993,,,,
0.29454771199999996,,,,
0.3246835199999998,,,,
0.3633958399999999,,,,
0.38958643199999976,,,,
0.42623027199999974,,,,
0.4646896639999998,,,,
0.49658649599999993,,,,
0.5315358720000001,,,,
0.5681441280000001,,,,
0.5917713920000001,,,,
0.6255472639999997,,,,
0.6630471680000003,,,,
0.6947875840000002,,,,
0.7253255679999997,,,,
0.7612349439999999,,,,
0.8044042239999998,,,,
0.8357621760000002,,,,
0.8645004800000002,,,,
0.8974786560000005,,,,
0.9249466880000003,,,,
0.9584384000000004,,,,
0.9862888960000005,,,,
1.0261859840000005,,,,
1.0591610879999998,,,,
1.0908275200000004,,,,
1.1250936320000005,,,,
1.1652418559999997,,,,
1.1934945280000004,,,,
1.2233671680000002,,,,
1.2538519040000002,,,,
1.293320704,,,,
1.326019328,,,,
1.3616770560000004,,,,
1.3926702080000002,,,,
1.4248279039999998,,,,
1.4625858560000005,,,,
1.489283328,,,,
1.5240565760000004,,,,
1.5550791679999998,,,,
1.5894786559999998,,,,
1.623435776,,,,
1.6591605760000006,,,,
1.6939392,,,,
1.72491008,,,,
1.7569786880000002,,,,
1.7886476800000004,,,,
1.8217459200000006,,,,
1.859832064,,,,
1.8932218880000002,,,,
1.9217978880000004,,,,
1.9657484800000002,,,,
1.9877378559999999,,,,
2.028368384,,,,
2.058717184,,,,
2.089189888,,,,
2.1220392960000005,,,,
2.1579289600000005,,,,
2.1930882560000002,,,,
2.22444288,,,,
2.2540623360000005,,,,
2.2903539200000003,,,,
2.3209425919999997,,,,
2.3539281919999997,,,,
2.3873917440000003,,,,
2.423767808,,,,
2.4552942079999998,,,,
2.4875845119999997,,,,
2.523312896,,,,
2.5595735040000003,,,,
2.5889003520000005,,,,
2.623103232,,,,
2.65778304,,,,
2.68840576,,,,
2.7214597119999997,,,,
2.75395328,,,,
2.7907264000000005,,,,
2.8220899839999998,,,,
2.8560596480000005,,,,
2.8862272000000004,,,,
2.924091648,,,,
2.955298816,,,,
2.9877265920000005,,,,
3.0280673280000006,,,,
3.052015872,,,,
3.095585024,,,,
3.1248115199999997,,,,
3.1698910720000004,,,,
3.1920028160000005,,,,
3.222552576,,,,
3.265137664,,,,
3.291424512,,,,
3.3217999360000006,,,,
3.354982144,,,1.5515008527498946,
3.388057088,,,1.5336937805412845,
3.420499456,,,1.5052283015702825,
3.4545761280000002,,,1.4562935786629057,
3.4894676479999998,,,1.4133262418353125,
3.5276016640000005,,,1.3817081873071724,
3.5545292800000006,,,1.36589096291514,
3.586138624,,,1.3686334009485412,
3.6219563519999998,,,1.3638022749609293,
3.658081536,,,1.3518522465421365,
3.685977856,,,1.303945412658044,
3.7210787840000004,,,1.2728568288784086,
3.752406272,,,1.2305288597255724,
3.79303936,,,1.1695912205874532,
3.8199946240000004,,,1.1430288558721098,
3.85950976,,,1.0634340401979754,
3.8892935680000003,,,1.0105918681071349,
3.9210063360000005,,,1.0651325417998896,
3.9523351040000003,,,1.0823192161371988,
3.9837304319999998,,,1.0464667624181336,
4.021839872,,,0.9016363562974281,
4.059513344,,,0.7464526183227556,
4.091794432,,,,
4.12556672,,,,
4.15485824,,,,
4.190116352,,,,
4.221872384,,,,
4.252571136,,,,
4.2932224,,,,
4.320871424000001,,,,
4.3525918720000005,,,,
4.3905587200000005,,,,
4.422575872,,,,
4.452604160000001,,,,
4.484617215999999,,,,
4.520872192,,,,
4.556248064000001,,,,
4.588903936,,,,
4.622326527999999,,,,
4.650974976,,,,
4.685757184000001,,,,
4.715745023999999,,,,
4.761295872000001,,,,
0.0010636800000001223,,,,
0.014342912000000041,,,,
0.0442247680000003,,,,
0.0873024,,,,
0.1128028160000003,,,,
0.14702361600000025,,,,
0.186601472,,,,
0.21443686400000006,,,,
0.24461132799999996,,,,
0.29018163200000036,,,,
0.31380224000000023,,,,
0.34428544000000016,,,,
0.3825843200000003,,,,
0.4132262400000002,,,,
0.44747827200000057,,,,
0.4839464959999997,,,,
0.5129658880000001,,,,
0.5470182399999999,,,,
0.5818470400000004,,,,
0.613826048,,,,
0.6517224960000005,,,,
0.681457408,,,,
0.7140761600000003,,,,
0.756027392,,,,
0.7865528319999999,,,,
0.8131819519999999,,,,
0.8440560640000001,,,,
0.8852444159999999,,,,
0.9145085440000003,,,,
0.9531461119999998,,,,
0.9816404480000003,,,,
1.0433098240000005,,,,
1.0608814080000002,,,,
1.081970944,,,,
1.1157391360000002,,,,
1.1457134079999998,,,,
1.1823311360000002,,,,
1.211366912,,,,
1.2430036480000002,,,,
1.2875883520000002,,,,
1.3184409600000002,,,,
1.3401766400000001,,,,
1.3821921279999998,,,,
1.413088256,,,,
1.4469521920000004,,,,
1.4815541760000004,,,,
1.5154063359999999,,,,
1.5432371200000006,,,,
1.5802956799999999,,,,
1.6093480959999997,,,,
1.647062784,,,,
1.6870540800000002,,,,
1.7103651840000005,,,,
1.741443328,,,,
1.7759718400000004,,,,
1.8093998080000002,,,,
1.8427015679999998,,,,
1.8815247360000003,,,,
1.91842048,,,,
1.9537623040000005,,,,
1.9817443839999997,,,,
2.016538624,,,,
2.0402137600000003,,,,
2.1152995839999997,,,,
2.1417717760000006,,,,
2.183993856,,,,
2.2093514240000003,,,,
2.24145152,,,,
2.281628928,,,,
2.315785216,,,,
2.3521384960000002,,,,
2.3833835519999997,,,,
2.408061184,,,,
2.4444984320000005,,,,1.8684959673346033
2.4846489600000004,,,,1.816751670390273
2.514830848,,,,1.7602082778508672
2.5456181760000005,,,,1.7067665871237647
2.578800384,,,,1.672757990722316
2.61511552,,,,1.660106546727224
2.6456143360000004,,,,1.65022172073432
2.6877317119999997,,,,1.6123249045635224
2.7122892800000002,,,,1.5695609295032642
2.7472450560000006,,,,1.5673908003494126
2.7880350720000004,,,,1.5471008846590475
2.8092439040000006,,,,1.4817175940968106
2.8447521280000005,,,,1.4400654610798196
2.8844608000000003,,,,1.4036367263477105
2.911392256,,,,1.3630671797957885
2.9444244480000004,,,,1.333827737707197
2.978999808,,,,1.349444764262668
3.0125352960000003,,,,1.3161190034827
3.04341376,,,,1.2474845631431983
3.0724922880000003,,,,1.2338247366836292
3.1100352000000004,,,,1.3280850341171888
3.1926776320000005,,,,1.2818614950363778
3.2116139520000004,,,,1.1301026203132876
3.239993344,,,,1.0997186349915504
3.2859799040000004,,,,1.1464315737208808
3.3196520960000004,,,,1.1223666975755764
3.3419832320000005,,,,0.9987341568801
3.3822702080000004,,,,0.9736435617257109
3.414123008,,,,0.9733730895987893
3.438026752,,,,0.9751887327956519
3.479104512,,,,0.9491424762723173
3.5115614720000004,,,,0.9359086746179796
3.540243456,,,,0.9492057096024575
3.5825774080000006,,,,0.9680703488884617
3.6084559360000004,,,,1.0403419459860697
3.640105728,,,,1.0892252367828807
3.6832993280000004,,,,1.0807580173081823
3.7049500159999997,,,,0.9922926452472226
3.7412705280000003,,,,0.875154361847609
3.7776944640000005,,,,0.8694285214359583
3.81324544,,,,0.9129426956561838
3.839262208,,,,0.9111359360677769
3.883983872,,,,0.8866237481295742
3.911726336,,,,0.8768724648666681
3.940758528,,,,0.851522253024031
3.982369536,,,,0.8279679824085242
4.007607808,,,,0.8369476900469242
4.046124032,,,,0.8476079373028729
4.0827361280000005,,,,0.8635099597132634
4.105514752,,,,0.8951652240346306
4.139236864,,,,0.9330375261658144
4.1819558400000005,,,,0.9836000230497921
4.228327168,,,,1.04328605116119
4.246075648,,,,1.0951486579709497
4.284056576,,,,1.1448761569745367
4.308603648000001,,,,1.21081840570068
4.338914048,,,,1.297686386479243
4.376222976,,,,1.3889264815475402
4.40988032,,,,1.517855107494982
4.4373606400000005,,,,1.6411581832244937
4.47973632,,,,1.76801756142217
4.505396224000001,,,,
4.541881856000001,,,,
4.584269312000001,,,,
4.604237056,,,,
4.641280768000001,,,,
4.677445632,,,,
4.708131583999999,,,,
4.744491008,,,,
4.7761676799999995,,,,
4.806747135999999,,,,
4.8406179840000005,,,,
4.88045824,,,,
4.906700288000001,,,,
4.935486976000001,,,,
4.973732096,,,,
5.006891776000001,,,,
5.0385228799999995,,,,
5.074152704,,,,
5.103387904000001,,,,
5.134716672000001,,,,
5.174562560000001,,,,
5.210851072,,,,
5.2452456960000005,,,,
5.294676224000001,,,,
5.3102817280000005,,,,
5.34165504,,,,
5.376662784,,,,
5.403004672000001,,,,
5.439638272000001,,,,
5.4786652160000004,,,,
5.502633984,,,,
5.554136064000001,,,,
5.5817152000000005,,,,
5.606806528000001,,,,
5.63918592,,,,
5.6737331200000005,,,,
5.706554624,,,,
5.736987904,,,,
5.771619328000001,,,,
5.806351616,,,,
5.8542103039999995,,,,
5.881058816,,,,
5.902139903999999,,,,
5.9359452159999995,,,,
5.97892608,,,,
6.014994688000001,,,,
6.0364858880000005,,,,
6.068246528,,,,
6.101266688,,,,
6.137593088,,,,
6.170673664,,,,
6.2003758079999995,,,,
6.237835776,,,,
6.2689671680000005,,,,
6.303366400000001,,,,
6.369934336000001,,,,
6.382203648,,,,
6.403573504,,,,
6.436588544,,,,
6.476603648,,,,
6.502509056,,,,
6.539257856,,,,
6.571585536,,,,
6.601347328,,,,
6.63762048,,,,
6.67184,,,,
6.702116096,,,,
6.737499648000001,,,,
6.769007616000001,,,,
6.801269759999999,,,,
6.840673536,,,,
6.872207104,,,,
6.901239040000001,,,,
6.939492351999999,,,,
6.97395456,,,,
7.0014113280000005,,,,
7.042003200000001,,,,
7.069249792,,,,
7.113678080000001,,,,
7.1385290239999994,,,,
7.166482432,,,,
7.204524032000001,,,,
7.240071424000001,,,,
7.272189440000001,,,,
7.303022080000001,,,,
7.351987456000001,,,,
7.368635136000001,,,,
7.418789888,,,,
7.4412840959999995,,,,
7.472814336,,,,
7.503485695999999,,,,
7.5404869119999995,,,,
7.5763256320000005,,,,
7.6015424000000005,,,,
7.635419648,,,,
7.6719024639999995,,,,
7.70360064,,,,
7.736591359999999,,,,
7.769591296000001,,,,
7.799436544,,,,
7.856727296,,,,
7.8707806719999995,,,,
7.902176256,,,,
7.934363136000001,,,,
7.968627968000001,,,,
7.999528704,,,,
8.035223552000001,,,,
8.066899456000002,,,,
8.099770112000002,,,,
8.136313600000001,,,,
8.17451904,,,,
8.203618559999999,,,,
8.234091264,,,,
8.268436992000002,,,,
8.300142336,,,,
8.33561856,,,,
8.376347392,,,,
8.40153472,,,,
8.438779136,,,,
8.489326336000001,,,,
8.507556096000002,,,,
8.53738496,,,,
8.567704832,,,,
8.601220095999999,,,,
8.641292799999999,,,,
8.669677056000001,,,,
8.699668224,,,,
8.737787904000001,,,,

